Stability of explicit one-step methods for P1-finite element approximation of linear diffusion equations on anisotropic meshes

We study the stability of explicit one-step integration schemes for the linear finite element approximation of linear parabolic equations. The derived bound on the largest permissible time step is tight for any mesh and any diffusion matrix within a factor of $2(d+1)$, where $d$ is the spatial dimension. Both full mass matrix and mass lumping are considered. The bound reveals that the stability condition is affected by two factors. The first one depends on the number of mesh elements and corresponds to the classic bound for the Laplace operator on a uniform mesh. The other factor reflects the effects of the interplay of the mesh geometry and the diffusion matrix. It is shown that it is not the mesh geometry itself but the mesh geometry in relation to the diffusion matrix that is crucial to the stability of explicit methods. When the mesh is uniform in the metric specified by the inverse of the diffusion matrix, the stability condition is comparable to the situation with the Laplace operator on a uniform mesh. Numerical results are presented to verify the theoretical findings.

==> hkl2013-aniso-duni-mesh.dat <==
    4.44444e-01     4.44444e-01
    3.72168e-01     3.56278e-01
    3.70559e-01     3.00287e-01

    2.51083e-01     8.96585e-02
    2.14256e-01     1.05498e-01
    1.44508e-01     0.00000e+00

    3.70559e-01     3.00287e-01
    2.98270e-01     2.19982e-01
    3.11803e-01     1.83957e-01

    4.44444e-01     4.44444e-01
    3.70559e-01     3.00287e-01
    3.92376e-01     2.86317e-01

    3.72168e-01     3.56278e-01
    2.98270e-01     2.19982e-01
    3.70559e-01     3.00287e-01

    4.44444e-01     5.01799e-01
    3.72168e-01     3.56278e-01
    4.44444e-01     4.44444e-01

    3.66072e-01     4.06975e-01
    4.44444e-01     5.55556e-01
    3.84836e-01     4.93361e-01

    3.00694e-01     2.75472e-01
    3.66072e-01     4.06975e-01
    2.92477e-01     3.10588e-01

    4.44444e-01     5.01799e-01
    4.44444e-01     5.55556e-01
    3.66072e-01     4.06975e-01

    2.51083e-01     8.96585e-02
    1.95572e-01     0.00000e+00
    3.10028e-01     1.19414e-01

    3.11803e-01     1.83957e-01
    2.51083e-01     8.96585e-02
    3.10028e-01     1.19414e-01

    3.11803e-01     1.83957e-01
    2.14256e-01     1.05498e-01
    2.51083e-01     8.96585e-02

    3.10028e-01     1.19414e-01
    1.95572e-01     0.00000e+00
    2.38596e-01     0.00000e+00

    3.72168e-01     3.56278e-01
    3.00694e-01     2.75472e-01
    2.98270e-01     2.19982e-01

    1.44508e-01     0.00000e+00
    1.95572e-01     0.00000e+00
    2.51083e-01     8.96585e-02

    1.44508e-01     0.00000e+00
    2.14256e-01     1.05498e-01
    8.22377e-02     0.00000e+00

    2.14256e-01     1.05498e-01
    2.23232e-01     1.68309e-01
    1.27339e-01     7.93860e-02

    1.27339e-01     7.93860e-02
    1.27731e-01     1.33036e-01
    0.00000e+00     5.19310e-02

    1.27339e-01     7.93860e-02
    2.23232e-01     1.68309e-01
    1.27731e-01     1.33036e-01

    8.22377e-02     0.00000e+00
    1.27339e-01     7.93860e-02
    0.00000e+00     0.00000e+00

    8.22377e-02     0.00000e+00
    2.14256e-01     1.05498e-01
    1.27339e-01     7.93860e-02

    1.27731e-01     1.33036e-01
    1.28056e-01     1.86915e-01
    0.00000e+00     1.03436e-01

    0.00000e+00     0.00000e+00
    1.27339e-01     7.93860e-02
    0.00000e+00     5.19310e-02

    2.19702e-01     2.17375e-01
    2.22606e-01     2.73424e-01
    1.28056e-01     1.86915e-01

    2.23232e-01     1.68309e-01
    2.19702e-01     2.17375e-01
    1.27731e-01     1.33036e-01

    2.23232e-01     1.68309e-01
    3.00694e-01     2.75472e-01
    2.19702e-01     2.17375e-01

    2.98270e-01     2.19982e-01
    2.23232e-01     1.68309e-01
    2.14256e-01     1.05498e-01

    2.92477e-01     3.10588e-01
    2.22606e-01     2.73424e-01
    2.19702e-01     2.17375e-01

    3.06878e-01     3.73892e-01
    3.66072e-01     4.06975e-01
    3.84836e-01     4.93361e-01

    2.31456e-01     3.32130e-01
    1.30815e-01     2.42113e-01
    2.22606e-01     2.73424e-01

    0.00000e+00     1.03436e-01
    0.00000e+00     5.19310e-02
    1.27731e-01     1.33036e-01

    0.00000e+00     1.54574e-01
    0.00000e+00     1.03436e-01
    1.28056e-01     1.86915e-01

    1.30815e-01     2.42113e-01
    0.00000e+00     2.05610e-01
    0.00000e+00     1.54574e-01

    1.30815e-01     2.42113e-01
    1.32694e-01     2.95609e-01
    0.00000e+00     2.05610e-01

    2.22606e-01     2.73424e-01
    1.30815e-01     2.42113e-01
    1.28056e-01     1.86915e-01

    2.31456e-01     3.32130e-01
    1.32694e-01     2.95609e-01
    1.30815e-01     2.42113e-01

    2.34233e-01     3.81889e-01
    2.65577e-01     4.49964e-01
    1.42471e-01     3.53360e-01

    2.31456e-01     3.32130e-01
    3.06878e-01     3.73892e-01
    3.19262e-01     4.38117e-01

    1.27731e-01     1.33036e-01
    2.19702e-01     2.17375e-01
    1.28056e-01     1.86915e-01

    2.92477e-01     3.10588e-01
    3.06878e-01     3.73892e-01
    2.22606e-01     2.73424e-01

    3.00694e-01     2.75472e-01
    2.92477e-01     3.10588e-01
    2.19702e-01     2.17375e-01

    2.98270e-01     2.19982e-01
    3.00694e-01     2.75472e-01
    2.23232e-01     1.68309e-01

    3.72168e-01     3.56278e-01
    3.66072e-01     4.06975e-01
    3.00694e-01     2.75472e-01

    3.72168e-01     3.56278e-01
    4.44444e-01     5.01799e-01
    3.66072e-01     4.06975e-01

    3.66072e-01     4.06975e-01
    3.06878e-01     3.73892e-01
    2.92477e-01     3.10588e-01

    5.50803e-01     7.89980e-01
    4.68796e-01     6.50763e-01
    4.44444e-01     5.55556e-01

    4.12153e-01     5.91828e-01
    3.19262e-01     4.38117e-01
    3.84836e-01     4.93361e-01

    2.31456e-01     3.32130e-01
    2.34233e-01     3.81889e-01
    1.32694e-01     2.95609e-01

    3.06878e-01     3.73892e-01
    2.31456e-01     3.32130e-01
    2.22606e-01     2.73424e-01

    3.19262e-01     4.38117e-01
    2.34233e-01     3.81889e-01
    2.31456e-01     3.32130e-01

    3.84836e-01     4.93361e-01
    3.19262e-01     4.38117e-01
    3.06878e-01     3.73892e-01

    3.25200e-01     4.83792e-01
    2.34233e-01     3.81889e-01
    3.19262e-01     4.38117e-01

    4.12153e-01     5.91828e-01
    3.25200e-01     4.83792e-01
    3.19262e-01     4.38117e-01

    4.12153e-01     5.91828e-01
    4.55235e-01     7.00060e-01
    3.65477e-01     5.69968e-01

    4.12153e-01     5.91828e-01
    5.38440e-01     8.13388e-01
    4.55235e-01     7.00060e-01

    3.65477e-01     5.69968e-01
    4.06053e-01     6.69895e-01
    3.11224e-01     5.34929e-01

    4.12153e-01     5.91828e-01
    3.65477e-01     5.69968e-01
    3.25200e-01     4.83792e-01

    4.55235e-01     7.00060e-01
    4.06053e-01     6.69895e-01
    3.65477e-01     5.69968e-01

    4.68796e-01     6.50763e-01
    5.38440e-01     8.13388e-01
    4.12153e-01     5.91828e-01

    5.24298e-01     8.38823e-01
    4.72512e-01     7.98505e-01
    4.06053e-01     6.69895e-01

    4.68796e-01     6.50763e-01
    5.50803e-01     7.89980e-01
    5.38440e-01     8.13388e-01

    3.84836e-01     4.93361e-01
    4.68796e-01     6.50763e-01
    4.12153e-01     5.91828e-01

    3.84836e-01     4.93361e-01
    4.44444e-01     5.55556e-01
    4.68796e-01     6.50763e-01

    6.06210e-01     1.00000e+00
    5.81217e-01     1.00000e+00
    4.87370e-01     8.59438e-01

    1.30815e-01     2.42113e-01
    0.00000e+00     1.54574e-01
    1.28056e-01     1.86915e-01

    3.65477e-01     5.69968e-01
    3.11224e-01     5.34929e-01
    2.65577e-01     4.49964e-01

    5.24298e-01     8.38823e-01
    4.06053e-01     6.69895e-01
    4.55235e-01     7.00060e-01

    4.72512e-01     7.98505e-01
    3.99577e-01     7.31884e-01
    3.55233e-01     6.49750e-01

    6.06210e-01     1.00000e+00
    4.72512e-01     7.98505e-01
    5.24298e-01     8.38823e-01

    1.34614e-01     5.36368e-01
    1.37170e-01     5.79891e-01
    0.00000e+00     4.96010e-01

    1.29960e-01     4.86730e-01
    1.34614e-01     5.36368e-01
    0.00000e+00     4.50000e-01

    2.21203e-01     5.64703e-01
    2.54162e-01     6.31101e-01
    1.34614e-01     5.36368e-01

    1.34614e-01     5.36368e-01
    2.54162e-01     6.31101e-01
    1.37170e-01     5.79891e-01

    3.55233e-01     6.49750e-01
    3.07178e-01     6.36311e-01
    2.46007e-01     5.44815e-01

    3.99577e-01     7.31884e-01
    4.87370e-01     8.59438e-01
    3.69485e-01     7.34458e-01

    2.37558e-01     6.55160e-01
    1.37170e-01     5.79891e-01
    2.54162e-01     6.31101e-01

    3.39517e-01     7.38498e-01
    2.37558e-01     6.55160e-01
    2.54162e-01     6.31101e-01

    4.07513e-01     8.38099e-01
    3.25676e-01     7.84877e-01
    2.79085e-01     7.18682e-01

    4.44444e-01     5.55556e-01
    4.67752e-01     5.55556e-01
    5.36734e-01     7.15220e-01

    4.67752e-01     5.55556e-01
    4.89576e-01     5.55556e-01
    5.36734e-01     7.15220e-01

    5.65160e-01     7.14238e-01
    4.89576e-01     5.55556e-01
    5.11183e-01     5.55556e-01

    5.65160e-01     7.14238e-01
    5.33080e-01     5.55556e-01
    5.55556e-01     5.55556e-01

    5.88981e-01     6.81187e-01
    5.65160e-01     7.14238e-01
    5.55556e-01     5.55556e-01

    6.08083e-01     3.32708e-01
    6.01594e-01     4.77986e-01
    5.82845e-01     3.60523e-01

    6.51076e-01     1.58824e-01
    6.08083e-01     3.32708e-01
    6.16841e-01     1.93153e-01

    6.27771e-01     3.99732e-01
    6.28273e-01     5.32103e-01
    6.01594e-01     4.77986e-01

    6.34430e-01     2.89798e-01
    6.27771e-01     3.99732e-01
    6.08083e-01     3.32708e-01

    6.34430e-01     2.89798e-01
    6.68232e-01     2.80457e-01
    6.27771e-01     3.99732e-01

    7.27820e-01     0.00000e+00
    7.58597e-01     0.00000e+00
    6.77795e-01     1.65432e-01

    6.01594e-01     4.77986e-01
    5.79929e-01     5.33290e-01
    5.82845e-01     3.60523e-01

    6.27771e-01     3.99732e-01
    6.01594e-01     4.77986e-01
    6.08083e-01     3.32708e-01

    6.28273e-01     5.32103e-01
    6.11616e-01     6.36596e-01
    6.01594e-01     4.77986e-01

    6.56784e-01     4.03637e-01
    6.28273e-01     5.32103e-01
    6.27771e-01     3.99732e-01

    7.37651e-01     1.51447e-01
    7.91725e-01     0.00000e+00
    8.27199e-01     0.00000e+00

    6.91779e-01     3.72673e-01
    6.86942e-01     4.63074e-01
    6.58563e-01     5.33694e-01

    7.04646e-01     2.71592e-01
    6.91779e-01     3.72673e-01
    6.56784e-01     4.03637e-01

    6.68232e-01     2.80457e-01
    7.04646e-01     2.71592e-01
    6.56784e-01     4.03637e-01

    6.27771e-01     3.99732e-01
    6.68232e-01     2.80457e-01
    6.56784e-01     4.03637e-01

    7.07649e-01     1.50359e-01
    7.58597e-01     0.00000e+00
    7.91725e-01     0.00000e+00

    6.34430e-01     2.89798e-01
    6.77795e-01     1.65432e-01
    6.68232e-01     2.80457e-01

    6.77795e-01     1.65432e-01
    6.51076e-01     1.58824e-01
    7.27820e-01     0.00000e+00

    6.68232e-01     2.80457e-01
    6.77795e-01     1.65432e-01
    7.07649e-01     1.50359e-01

    6.34430e-01     2.89798e-01
    6.51076e-01     1.58824e-01
    6.77795e-01     1.65432e-01

    6.68232e-01     2.80457e-01
    7.07649e-01     1.50359e-01
    7.37651e-01     1.51447e-01

    6.84316e-01     5.77814e-01
    6.95013e-01     7.05789e-01
    6.66698e-01     6.79355e-01

    6.58563e-01     5.33694e-01
    6.84316e-01     5.77814e-01
    6.66698e-01     6.79355e-01

    6.56784e-01     4.03637e-01
    6.58563e-01     5.33694e-01
    6.28273e-01     5.32103e-01

    6.86942e-01     4.63074e-01
    6.84316e-01     5.77814e-01
    6.58563e-01     5.33694e-01

    6.86942e-01     4.63074e-01
    7.13766e-01     4.64793e-01
    6.84316e-01     5.77814e-01

    8.27199e-01     0.00000e+00
    7.82871e-01     1.31029e-01
    7.37651e-01     1.51447e-01

    8.54051e-01     1.30339e-01
    7.54082e-01     2.38924e-01
    8.23409e-01     1.19164e-01

    7.54280e-01     3.52990e-01
    7.83580e-01     2.46858e-01
    8.11581e-01     2.51667e-01

    7.37651e-01     1.51447e-01
    7.04646e-01     2.71592e-01
    6.68232e-01     2.80457e-01

    7.91725e-01     0.00000e+00
    7.37651e-01     1.51447e-01
    7.07649e-01     1.50359e-01

    7.82871e-01     1.31029e-01
    7.04646e-01     2.71592e-01
    7.37651e-01     1.51447e-01

    8.65464e-01     0.00000e+00
    7.82871e-01     1.31029e-01
    8.27199e-01     0.00000e+00

    8.23409e-01     1.19164e-01
    7.54082e-01     2.38924e-01
    7.82871e-01     1.31029e-01

    7.26870e-01     3.50042e-01
    7.54082e-01     2.38924e-01
    7.83580e-01     2.46858e-01

    6.91779e-01     3.72673e-01
    7.04646e-01     2.71592e-01
    7.54082e-01     2.38924e-01

    6.66698e-01     6.79355e-01
    6.95013e-01     7.05789e-01
    6.83550e-01     8.29029e-01

    6.44037e-01     6.79848e-01
    6.66698e-01     6.79355e-01
    6.83550e-01     8.29029e-01

    6.45915e-01     8.13565e-01
    6.44037e-01     6.79848e-01
    6.83550e-01     8.29029e-01

    7.05049e-01     1.00000e+00
    6.45915e-01     8.13565e-01
    6.83550e-01     8.29029e-01

    6.20320e-01     8.28719e-01
    5.88981e-01     6.81187e-01
    6.45915e-01     8.13565e-01

    6.11616e-01     6.36596e-01
    6.28273e-01     5.32103e-01
    6.44037e-01     6.79848e-01

    6.44037e-01     6.79848e-01
    6.58563e-01     5.33694e-01
    6.66698e-01     6.79355e-01

    5.55556e-01     4.44444e-01
    5.82845e-01     3.60523e-01
    5.79929e-01     5.33290e-01

    6.84316e-01     5.77814e-01
    7.13766e-01     4.64793e-01
    7.17935e-01     5.67718e-01

    6.56784e-01     4.03637e-01
    6.91779e-01     3.72673e-01
    6.58563e-01     5.33694e-01

    6.91779e-01     3.72673e-01
    7.26870e-01     3.50042e-01
    6.86942e-01     4.63074e-01

    7.26870e-01     3.50042e-01
    7.13766e-01     4.64793e-01
    6.86942e-01     4.63074e-01

    7.26870e-01     3.50042e-01
    7.54280e-01     3.52990e-01
    7.13766e-01     4.64793e-01

    7.54082e-01     2.38924e-01
    7.26870e-01     3.50042e-01
    6.91779e-01     3.72673e-01

    7.83580e-01     2.46858e-01
    7.54280e-01     3.52990e-01
    7.26870e-01     3.50042e-01

    8.11581e-01     2.51667e-01
    8.06571e-01     3.10081e-01
    7.54280e-01     3.52990e-01

    7.54082e-01     2.38924e-01
    8.54051e-01     1.30339e-01
    7.83580e-01     2.46858e-01

    7.55408e-01     6.64115e-01
    7.97702e-01     5.92375e-01
    7.81445e-01     7.08824e-01

    7.51779e-01     4.34545e-01
    7.68766e-01     4.77645e-01
    7.17935e-01     5.67718e-01

    7.81445e-01     7.08824e-01
    8.30341e-01     6.20285e-01
    8.10768e-01     7.41603e-01

    7.55408e-01     6.64115e-01
    7.81445e-01     7.08824e-01
    7.48473e-01     8.05581e-01

    7.97702e-01     5.92375e-01
    8.30341e-01     6.20285e-01
    7.81445e-01     7.08824e-01

    8.38785e-01     4.78255e-01
    7.97702e-01     5.92375e-01
    7.81554e-01     5.37623e-01

    8.50898e-01     5.26531e-01
    9.11815e-01     4.23476e-01
    9.05315e-01     5.09831e-01

    7.97702e-01     5.92375e-01
    8.50898e-01     5.26531e-01
    8.30341e-01     6.20285e-01

    8.38785e-01     4.78255e-01
    9.11815e-01     4.23476e-01
    8.50898e-01     5.26531e-01

    5.38440e-01     8.13388e-01
    6.30104e-01     1.00000e+00
    5.24298e-01     8.38823e-01

    4.55235e-01     7.00060e-01
    5.38440e-01     8.13388e-01
    5.24298e-01     8.38823e-01

    5.50803e-01     7.89980e-01
    6.53482e-01     1.00000e+00
    5.38440e-01     8.13388e-01

    5.36734e-01     7.15220e-01
    5.50803e-01     7.89980e-01
    4.44444e-01     5.55556e-01

    5.36734e-01     7.15220e-01
    6.09543e-01     8.70241e-01
    5.50803e-01     7.89980e-01

    5.65160e-01     7.14238e-01
    5.36734e-01     7.15220e-01
    4.89576e-01     5.55556e-01

    6.09543e-01     8.70241e-01
    6.53482e-01     1.00000e+00
    5.50803e-01     7.89980e-01

    5.65160e-01     7.14238e-01
    6.09543e-01     8.70241e-01
    5.36734e-01     7.15220e-01

    5.65160e-01     7.14238e-01
    6.20320e-01     8.28719e-01
    6.09543e-01     8.70241e-01

    5.33080e-01     5.55556e-01
    5.65160e-01     7.14238e-01
    5.11183e-01     5.55556e-01

    6.20320e-01     8.28719e-01
    6.77935e-01     1.00000e+00
    6.09543e-01     8.70241e-01

    5.88981e-01     6.81187e-01
    6.20320e-01     8.28719e-01
    5.65160e-01     7.14238e-01

    5.88981e-01     6.81187e-01
    6.11616e-01     6.36596e-01
    6.45915e-01     8.13565e-01

    5.79929e-01     5.33290e-01
    6.11616e-01     6.36596e-01
    5.88981e-01     6.81187e-01

    5.55556e-01     4.44444e-01
    5.79929e-01     5.33290e-01
    5.55556e-01     5.55556e-01

    6.01594e-01     4.77986e-01
    6.11616e-01     6.36596e-01
    5.79929e-01     5.33290e-01

    6.45915e-01     8.13565e-01
    7.05049e-01     1.00000e+00
    6.77935e-01     1.00000e+00

    5.24298e-01     8.38823e-01
    6.30104e-01     1.00000e+00
    6.06210e-01     1.00000e+00

    5.38440e-01     8.13388e-01
    6.53482e-01     1.00000e+00
    6.30104e-01     1.00000e+00

    6.11616e-01     6.36596e-01
    6.44037e-01     6.79848e-01
    6.45915e-01     8.13565e-01

    5.55556e-01     5.55556e-01
    5.79929e-01     5.33290e-01
    5.88981e-01     6.81187e-01

    6.28273e-01     5.32103e-01
    6.58563e-01     5.33694e-01
    6.44037e-01     6.79848e-01

    7.17935e-01     5.67718e-01
    6.95013e-01     7.05789e-01
    6.84316e-01     5.77814e-01

    7.51779e-01     4.34545e-01
    7.17935e-01     5.67718e-01
    7.13766e-01     4.64793e-01

    7.22904e-01     7.04883e-01
    6.95013e-01     7.05789e-01
    7.17935e-01     5.67718e-01

    7.20773e-01     8.47607e-01
    6.83550e-01     8.29029e-01
    6.95013e-01     7.05789e-01

    7.20773e-01     8.47607e-01
    7.35083e-01     1.00000e+00
    6.83550e-01     8.29029e-01

    6.09543e-01     8.70241e-01
    6.77935e-01     1.00000e+00
    6.53482e-01     1.00000e+00

    6.20320e-01     8.28719e-01
    6.45915e-01     8.13565e-01
    6.77935e-01     1.00000e+00

    7.22904e-01     7.04883e-01
    7.20773e-01     8.47607e-01
    6.95013e-01     7.05789e-01

    7.40758e-01     5.91262e-01
    7.22904e-01     7.04883e-01
    7.17935e-01     5.67718e-01

    7.68766e-01     4.77645e-01
    7.40758e-01     5.91262e-01
    7.17935e-01     5.67718e-01

    7.81554e-01     5.37623e-01
    7.55408e-01     6.64115e-01
    7.40758e-01     5.91262e-01

    7.48473e-01     8.05581e-01
    7.20773e-01     8.47607e-01
    7.22904e-01     7.04883e-01

    7.35083e-01     1.00000e+00
    7.05049e-01     1.00000e+00
    6.83550e-01     8.29029e-01

    7.67474e-01     1.00000e+00
    7.35083e-01     1.00000e+00
    7.20773e-01     8.47607e-01

    7.48473e-01     8.05581e-01
    7.67474e-01     1.00000e+00
    7.20773e-01     8.47607e-01

    7.55408e-01     6.64115e-01
    7.48473e-01     8.05581e-01
    7.22904e-01     7.04883e-01

    7.40758e-01     5.91262e-01
    7.55408e-01     6.64115e-01
    7.22904e-01     7.04883e-01

    7.81554e-01     5.37623e-01
    7.97702e-01     5.92375e-01
    7.55408e-01     6.64115e-01

    7.78117e-01     8.48327e-01
    7.67474e-01     1.00000e+00
    7.48473e-01     8.05581e-01

    8.27457e-01     4.31331e-01
    9.03920e-01     3.69904e-01
    8.38785e-01     4.78255e-01

    7.81554e-01     5.37623e-01
    8.27457e-01     4.31331e-01
    8.38785e-01     4.78255e-01

    7.68766e-01     4.77645e-01
    8.24840e-01     3.80778e-01
    8.27457e-01     4.31331e-01

    7.40758e-01     5.91262e-01
    7.68766e-01     4.77645e-01
    7.81554e-01     5.37623e-01

    8.95471e-01     2.71772e-01
    8.08885e-01     3.57725e-01
    8.87541e-01     2.32922e-01

    8.27457e-01     4.31331e-01
    8.24840e-01     3.80778e-01
    9.01121e-01     3.17883e-01

    8.08885e-01     3.57725e-01
    8.06571e-01     3.10081e-01
    8.87541e-01     2.32922e-01

    7.68766e-01     4.77645e-01
    8.08885e-01     3.57725e-01
    8.24840e-01     3.80778e-01

    7.51779e-01     4.34545e-01
    8.06571e-01     3.10081e-01
    8.08885e-01     3.57725e-01

    8.50898e-01     5.26531e-01
    7.97702e-01     5.92375e-01
    8.38785e-01     4.78255e-01

    8.57686e-01     6.57106e-01
    8.30341e-01     6.20285e-01
    9.05315e-01     5.09831e-01

    9.20161e-01     5.64961e-01
    8.57686e-01     6.57106e-01
    9.05315e-01     5.09831e-01

    1.00000e+00     4.16862e-01
    9.20161e-01     5.64961e-01
    9.05315e-01     5.09831e-01

    9.36963e-01     6.11264e-01
    8.79222e-01     7.08390e-01
    9.20161e-01     5.64961e-01

    8.79222e-01     7.08390e-01
    8.39681e-01     8.08085e-01
    8.57686e-01     6.57106e-01

    9.19059e-01     7.15612e-01
    8.79222e-01     7.08390e-01
    9.36963e-01     6.11264e-01

    8.71366e-01     8.48109e-01
    8.39681e-01     8.08085e-01
    8.79222e-01     7.08390e-01

    7.78117e-01     8.48327e-01
    8.02036e-01     1.00000e+00
    7.67474e-01     1.00000e+00

    7.81445e-01     7.08824e-01
    8.10768e-01     7.41603e-01
    7.78117e-01     8.48327e-01

    8.10768e-01     7.41603e-01
    8.10428e-01     8.75649e-01
    7.78117e-01     8.48327e-01

    8.57686e-01     6.57106e-01
    8.39681e-01     8.08085e-01
    8.10768e-01     7.41603e-01

    8.71366e-01     8.48109e-01
    8.39066e-01     1.00000e+00
    8.39681e-01     8.08085e-01

    7.81445e-01     7.08824e-01
    7.78117e-01     8.48327e-01
    7.48473e-01     8.05581e-01

    8.57686e-01     6.57106e-01
    8.10768e-01     7.41603e-01
    8.30341e-01     6.20285e-01

    8.10428e-01     8.75649e-01
    8.02036e-01     1.00000e+00
    7.78117e-01     8.48327e-01

    8.39681e-01     8.08085e-01
    8.10428e-01     8.75649e-01
    8.10768e-01     7.41603e-01

    8.39681e-01     8.08085e-01
    8.39066e-01     1.00000e+00
    8.10428e-01     8.75649e-01

    8.87541e-01     2.32922e-01
    8.06571e-01     3.10081e-01
    8.88845e-01     1.84421e-01

    1.00000e+00     1.45034e-01
    8.87541e-01     2.32922e-01
    1.00000e+00     9.65843e-02

    8.95471e-01     2.71772e-01
    8.24840e-01     3.80778e-01
    8.08885e-01     3.57725e-01

    1.00000e+00     1.45034e-01
    8.95471e-01     2.71772e-01
    8.87541e-01     2.32922e-01

    1.00000e+00     1.45034e-01
    1.00000e+00     1.93837e-01
    8.95471e-01     2.71772e-01

    7.04646e-01     2.71592e-01
    7.82871e-01     1.31029e-01
    7.54082e-01     2.38924e-01

    7.82871e-01     1.31029e-01
    8.65464e-01     0.00000e+00
    9.07109e-01     0.00000e+00

    9.76868e-01     8.88452e-01
    1.00000e+00     1.00000e+00
    9.60832e-01     1.00000e+00

    9.54530e-01     8.31624e-01
    9.76868e-01     8.88452e-01
    9.60832e-01     1.00000e+00

    1.00000e+00     8.15900e-01
    1.00000e+00     1.00000e+00
    9.76868e-01     8.88452e-01

    9.60832e-01     1.00000e+00
    9.20159e-01     1.00000e+00
    9.54530e-01     8.31624e-01

    9.54530e-01     8.31624e-01
    1.00000e+00     8.15900e-01
    9.76868e-01     8.88452e-01

    9.11026e-01     8.52427e-01
    8.78813e-01     1.00000e+00
    8.71366e-01     8.48109e-01

    9.19059e-01     7.15612e-01
    9.11026e-01     8.52427e-01
    8.71366e-01     8.48109e-01

    9.54550e-01     7.11018e-01
    9.54530e-01     8.31624e-01
    9.11026e-01     8.52427e-01

    9.54530e-01     8.31624e-01
    1.00000e+00     6.75029e-01
    1.00000e+00     8.15900e-01

    9.11026e-01     8.52427e-01
    9.54530e-01     8.31624e-01
    9.20159e-01     1.00000e+00

    9.54550e-01     7.11018e-01
    1.00000e+00     6.75029e-01
    9.54530e-01     8.31624e-01

    8.78813e-01     1.00000e+00
    9.11026e-01     8.52427e-01
    9.20159e-01     1.00000e+00

    9.19059e-01     7.15612e-01
    1.00000e+00     5.69947e-01
    9.54550e-01     7.11018e-01

    9.54550e-01     7.11018e-01
    1.00000e+00     5.69947e-01
    1.00000e+00     6.75029e-01

    9.36963e-01     6.11264e-01
    1.00000e+00     4.87796e-01
    1.00000e+00     5.69947e-01

    9.36963e-01     6.11264e-01
    9.20161e-01     5.64961e-01
    1.00000e+00     4.87796e-01

    8.88845e-01     1.84421e-01
    1.00000e+00     4.83150e-02
    1.00000e+00     9.65843e-02

    8.87541e-01     2.32922e-01
    8.88845e-01     1.84421e-01
    1.00000e+00     9.65843e-02

    8.11581e-01     2.51667e-01
    7.83580e-01     2.46858e-01
    8.84259e-01     1.40940e-01

    8.84259e-01     1.40940e-01
    8.54051e-01     1.30339e-01
    1.00000e+00     0.00000e+00

    8.88845e-01     1.84421e-01
    8.84259e-01     1.40940e-01
    1.00000e+00     4.83150e-02

    8.88845e-01     1.84421e-01
    8.11581e-01     2.51667e-01
    8.84259e-01     1.40940e-01

    8.06571e-01     3.10081e-01
    8.11581e-01     2.51667e-01
    8.88845e-01     1.84421e-01

    9.01121e-01     3.17883e-01
    8.24840e-01     3.80778e-01
    8.95471e-01     2.71772e-01

    7.51779e-01     4.34545e-01
    7.54280e-01     3.52990e-01
    8.06571e-01     3.10081e-01

    1.00000e+00     1.93837e-01
    9.01121e-01     3.17883e-01
    8.95471e-01     2.71772e-01

    1.00000e+00     2.43634e-01
    9.03920e-01     3.69904e-01
    9.01121e-01     3.17883e-01

    7.68766e-01     4.77645e-01
    8.27457e-01     4.31331e-01
    7.81554e-01     5.37623e-01

    9.01121e-01     3.17883e-01
    9.03920e-01     3.69904e-01
    8.27457e-01     4.31331e-01

    7.51779e-01     4.34545e-01
    8.08885e-01     3.57725e-01
    7.68766e-01     4.77645e-01

    1.00000e+00     1.93837e-01
    1.00000e+00     2.43634e-01
    9.01121e-01     3.17883e-01

    1.00000e+00     2.43634e-01
    1.00000e+00     2.95841e-01
    9.03920e-01     3.69904e-01

    9.11815e-01     4.23476e-01
    8.38785e-01     4.78255e-01
    9.03920e-01     3.69904e-01

    9.11815e-01     4.23476e-01
    9.03920e-01     3.69904e-01
    1.00000e+00     2.95841e-01

    9.11815e-01     4.23476e-01
    1.00000e+00     2.95841e-01
    1.00000e+00     3.52926e-01

    9.05315e-01     5.09831e-01
    8.30341e-01     6.20285e-01
    8.50898e-01     5.26531e-01

    1.00000e+00     4.16862e-01
    9.05315e-01     5.09831e-01
    1.00000e+00     3.52926e-01

    1.00000e+00     4.16862e-01
    1.00000e+00     4.87796e-01
    9.20161e-01     5.64961e-01

    9.20161e-01     5.64961e-01
    8.79222e-01     7.08390e-01
    8.57686e-01     6.57106e-01

    8.39066e-01     1.00000e+00
    8.71366e-01     8.48109e-01
    8.78813e-01     1.00000e+00

    9.51966e-01     0.00000e+00
    8.23409e-01     1.19164e-01
    9.07109e-01     0.00000e+00

    1.00000e+00     3.52926e-01
    9.05315e-01     5.09831e-01
    9.11815e-01     4.23476e-01

    9.19059e-01     7.15612e-01
    8.71366e-01     8.48109e-01
    8.79222e-01     7.08390e-01

    1.00000e+00     5.69947e-01
    9.19059e-01     7.15612e-01
    9.36963e-01     6.11264e-01

    9.54550e-01     7.11018e-01
    9.11026e-01     8.52427e-01
    9.19059e-01     7.15612e-01

    8.39066e-01     1.00000e+00
    8.02036e-01     1.00000e+00
    8.10428e-01     8.75649e-01

    8.23409e-01     1.19164e-01
    7.82871e-01     1.31029e-01
    9.07109e-01     0.00000e+00

    8.54051e-01     1.30339e-01
    8.23409e-01     1.19164e-01
    9.51966e-01     0.00000e+00

    1.00000e+00     0.00000e+00
    8.54051e-01     1.30339e-01
    9.51966e-01     0.00000e+00

    8.84259e-01     1.40940e-01
    7.83580e-01     2.46858e-01
    8.54051e-01     1.30339e-01

    1.00000e+00     0.00000e+00
    1.00000e+00     4.83150e-02
    8.84259e-01     1.40940e-01

    7.51779e-01     4.34545e-01
    7.13766e-01     4.64793e-01
    7.54280e-01     3.52990e-01

    0.00000e+00     1.00000e+00
    0.00000e+00     9.73345e-01
    7.21513e-02     9.92447e-01

    1.29233e-01     9.74050e-01
    0.00000e+00     9.44478e-01
    1.60277e-01     9.59109e-01

    7.21513e-02     9.92447e-01
    1.29233e-01     9.74050e-01
    1.46678e-01     1.00000e+00

    0.00000e+00     1.00000e+00
    7.21513e-02     9.92447e-01
    1.46678e-01     1.00000e+00

    0.00000e+00     9.73345e-01
    1.29233e-01     9.74050e-01
    7.21513e-02     9.92447e-01

    0.00000e+00     9.73345e-01
    0.00000e+00     9.44478e-01
    1.29233e-01     9.74050e-01

    1.60277e-01     9.59109e-01
    2.53346e-01     1.00000e+00
    1.29233e-01     9.74050e-01

    1.29233e-01     9.74050e-01
    2.53346e-01     1.00000e+00
    1.46678e-01     1.00000e+00

    0.00000e+00     9.11737e-01
    1.60277e-01     9.59109e-01
    0.00000e+00     9.44478e-01

    0.00000e+00     9.11737e-01
    1.81506e-01     9.44728e-01
    1.60277e-01     9.59109e-01

    1.60277e-01     9.59109e-01
    1.81506e-01     9.44728e-01
    2.53346e-01     1.00000e+00

    0.00000e+00     9.11737e-01
    0.00000e+00     8.75642e-01
    1.81506e-01     9.44728e-01

    1.46921e-01     8.68020e-01
    1.80881e-01     9.15273e-01
    0.00000e+00     8.36597e-01

    1.81506e-01     9.44728e-01
    3.33517e-01     1.00000e+00
    2.53346e-01     1.00000e+00

    0.00000e+00     8.36597e-01
    1.80881e-01     9.15273e-01
    0.00000e+00     8.75642e-01

    1.80881e-01     9.15273e-01
    2.89763e-01     9.31230e-01
    3.33517e-01     1.00000e+00

    0.00000e+00     8.75642e-01
    1.80881e-01     9.15273e-01
    1.81506e-01     9.44728e-01

    1.46921e-01     8.68020e-01
    2.89763e-01     9.31230e-01
    1.80881e-01     9.15273e-01

    1.62453e-01     8.39691e-01
    0.00000e+00     7.95357e-01
    0.00000e+00     7.53440e-01

    3.33517e-01     1.00000e+00
    1.81506e-01     9.44728e-01
    1.80881e-01     9.15273e-01

    0.00000e+00     8.36597e-01
    0.00000e+00     7.95357e-01
    1.46921e-01     8.68020e-01

    1.62453e-01     8.39691e-01
    0.00000e+00     7.53440e-01
    1.47641e-01     7.94701e-01

    2.89763e-01     9.31230e-01
    3.96030e-01     1.00000e+00
    3.33517e-01     1.00000e+00

    1.47641e-01     7.94701e-01
    2.51075e-01     8.29916e-01
    2.93434e-01     8.92328e-01

    0.00000e+00     7.11500e-01
    1.47641e-01     7.94701e-01
    0.00000e+00     7.53440e-01

    1.42085e-01     7.49844e-01
    1.55478e-01     7.15600e-01
    2.67859e-01     8.08412e-01

    0.00000e+00     7.11500e-01
    1.42085e-01     7.49844e-01
    1.47641e-01     7.94701e-01

    0.00000e+00     7.11500e-01
    0.00000e+00     6.69529e-01
    1.42085e-01     7.49844e-01

    4.47646e-01     1.00000e+00
    3.96030e-01     1.00000e+00
    2.89763e-01     9.31230e-01

    1.62453e-01     8.39691e-01
    2.93434e-01     8.92328e-01
    2.89763e-01     9.31230e-01

    0.00000e+00     7.95357e-01
    1.62453e-01     8.39691e-01
    1.46921e-01     8.68020e-01

    1.47641e-01     7.94701e-01
    2.93434e-01     8.92328e-01
    1.62453e-01     8.39691e-01

    1.55478e-01     7.15600e-01
    1.42085e-01     7.49844e-01
    0.00000e+00     6.69529e-01

    1.62453e-01     8.39691e-01
    2.89763e-01     9.31230e-01
    1.46921e-01     8.68020e-01

    3.66001e-01     9.08201e-01
    2.93434e-01     8.92328e-01
    2.51075e-01     8.29916e-01

    4.47646e-01     1.00000e+00
    2.89763e-01     9.31230e-01
    2.93434e-01     8.92328e-01

    1.22988e-01     6.57697e-01
    0.00000e+00     6.27337e-01
    0.00000e+00     5.84542e-01

    2.89904e-01     7.90555e-01
    1.55478e-01     7.15600e-01
    2.23960e-01     7.12968e-01

    4.19028e-01     8.84946e-01
    2.89904e-01     7.90555e-01
    3.25676e-01     7.84877e-01

    3.90928e-01     8.93131e-01
    3.66001e-01     9.08201e-01
    2.67859e-01     8.08412e-01

    2.51075e-01     8.29916e-01
    1.47641e-01     7.94701e-01
    1.42085e-01     7.49844e-01

    4.47646e-01     1.00000e+00
    2.93434e-01     8.92328e-01
    3.66001e-01     9.08201e-01

    0.00000e+00     6.69529e-01
    0.00000e+00     6.27337e-01
    1.55478e-01     7.15600e-01

    4.19028e-01     8.84946e-01
    5.23699e-01     1.00000e+00
    3.90928e-01     8.93131e-01

    3.90928e-01     8.93131e-01
    2.89904e-01     7.90555e-01
    4.19028e-01     8.84946e-01

    3.66001e-01     9.08201e-01
    3.90928e-01     8.93131e-01
    4.89533e-01     1.00000e+00

    4.47646e-01     1.00000e+00
    3.66001e-01     9.08201e-01
    4.89533e-01     1.00000e+00

    2.51075e-01     8.29916e-01
    2.67859e-01     8.08412e-01
    3.66001e-01     9.08201e-01

    2.67859e-01     8.08412e-01
    1.55478e-01     7.15600e-01
    2.89904e-01     7.90555e-01

    3.90928e-01     8.93131e-01
    2.67859e-01     8.08412e-01
    2.89904e-01     7.90555e-01

    2.51075e-01     8.29916e-01
    1.42085e-01     7.49844e-01
    2.67859e-01     8.08412e-01

    4.19028e-01     8.84946e-01
    5.54044e-01     1.00000e+00
    5.23699e-01     1.00000e+00

    4.07513e-01     8.38099e-01
    4.59129e-01     8.62329e-01
    5.54044e-01     1.00000e+00

    2.23960e-01     7.12968e-01
    1.55478e-01     7.15600e-01
    1.22988e-01     6.57697e-01

    2.23960e-01     7.12968e-01
    3.25676e-01     7.84877e-01
    2.89904e-01     7.90555e-01

    1.49664e-01     6.32070e-01
    2.23960e-01     7.12968e-01
    1.22988e-01     6.57697e-01

    1.49664e-01     6.32070e-01
    2.79085e-01     7.18682e-01
    2.23960e-01     7.12968e-01

    3.90928e-01     8.93131e-01
    5.23699e-01     1.00000e+00
    4.89533e-01     1.00000e+00

    4.07513e-01     8.38099e-01
    4.19028e-01     8.84946e-01
    3.25676e-01     7.84877e-01

    4.07513e-01     8.38099e-01
    5.54044e-01     1.00000e+00
    4.19028e-01     8.84946e-01

    1.49664e-01     6.32070e-01
    0.00000e+00     5.40845e-01
    1.37170e-01     5.79891e-01

    0.00000e+00     5.40845e-01
    0.00000e+00     4.96010e-01
    1.37170e-01     5.79891e-01

    1.35066e-01     4.46108e-01
    1.29960e-01     4.86730e-01
    0.00000e+00     4.02880e-01

    1.29960e-01     4.86730e-01
    2.21203e-01     5.64703e-01
    1.34614e-01     5.36368e-01

    3.39517e-01     7.38498e-01
    4.07513e-01     8.38099e-01
    2.79085e-01     7.18682e-01

    3.69485e-01     7.34458e-01
    3.39517e-01     7.38498e-01
    2.54162e-01     6.31101e-01

    4.59129e-01     8.62329e-01
    4.07513e-01     8.38099e-01
    3.39517e-01     7.38498e-01

    4.87370e-01     8.59438e-01
    4.59129e-01     8.62329e-01
    3.69485e-01     7.34458e-01

    5.81217e-01     1.00000e+00
    5.54044e-01     1.00000e+00
    4.59129e-01     8.62329e-01

    1.49664e-01     6.32070e-01
    0.00000e+00     5.84542e-01
    0.00000e+00     5.40845e-01

    1.49664e-01     6.32070e-01
    1.22988e-01     6.57697e-01
    0.00000e+00     5.84542e-01

    2.37558e-01     6.55160e-01
    1.49664e-01     6.32070e-01
    1.37170e-01     5.79891e-01

    2.79085e-01     7.18682e-01
    3.25676e-01     7.84877e-01
    2.23960e-01     7.12968e-01

    2.37558e-01     6.55160e-01
    2.79085e-01     7.18682e-01
    1.49664e-01     6.32070e-01

    2.37558e-01     6.55160e-01
    3.39517e-01     7.38498e-01
    2.79085e-01     7.18682e-01

    1.55478e-01     7.15600e-01
    0.00000e+00     6.27337e-01
    1.22988e-01     6.57697e-01

    0.00000e+00     4.96010e-01
    0.00000e+00     4.50000e-01
    1.34614e-01     5.36368e-01

    1.35066e-01     4.46108e-01
    0.00000e+00     4.02880e-01
    0.00000e+00     3.54818e-01

    1.26212e-01     3.93531e-01
    0.00000e+00     3.54818e-01
    0.00000e+00     3.06030e-01

    0.00000e+00     2.56283e-01
    1.42471e-01     3.53360e-01
    0.00000e+00     3.06030e-01

    2.19904e-01     4.38146e-01
    2.29017e-01     4.86083e-01
    1.26212e-01     3.93531e-01

    1.32694e-01     2.95609e-01
    1.42471e-01     3.53360e-01
    0.00000e+00     2.56283e-01

    1.32694e-01     2.95609e-01
    0.00000e+00     2.56283e-01
    0.00000e+00     2.05610e-01

    2.21203e-01     5.64703e-01
    2.46007e-01     5.44815e-01
    3.07178e-01     6.36311e-01

    2.54162e-01     6.31101e-01
    2.21203e-01     5.64703e-01
    3.07178e-01     6.36311e-01

    1.29960e-01     4.86730e-01
    2.46007e-01     5.44815e-01
    2.21203e-01     5.64703e-01

    0.00000e+00     4.02880e-01
    1.29960e-01     4.86730e-01
    0.00000e+00     4.50000e-01

    1.35066e-01     4.46108e-01
    2.46007e-01     5.44815e-01
    1.29960e-01     4.86730e-01

    1.26212e-01     3.93531e-01
    1.35066e-01     4.46108e-01
    0.00000e+00     3.54818e-01

    2.29017e-01     4.86083e-01
    3.11224e-01     5.34929e-01
    3.15595e-01     5.76172e-01

    1.26212e-01     3.93531e-01
    2.29017e-01     4.86083e-01
    1.35066e-01     4.46108e-01

    2.19904e-01     4.38146e-01
    3.11224e-01     5.34929e-01
    2.29017e-01     4.86083e-01

    1.42471e-01     3.53360e-01
    2.19904e-01     4.38146e-01
    1.26212e-01     3.93531e-01

    0.00000e+00     3.06030e-01
    1.42471e-01     3.53360e-01
    1.26212e-01     3.93531e-01

    1.32694e-01     2.95609e-01
    2.34233e-01     3.81889e-01
    1.42471e-01     3.53360e-01

    3.15595e-01     5.76172e-01
    4.06053e-01     6.69895e-01
    3.55233e-01     6.49750e-01

    2.65577e-01     4.49964e-01
    3.11224e-01     5.34929e-01
    2.19904e-01     4.38146e-01

    1.42471e-01     3.53360e-01
    2.65577e-01     4.49964e-01
    2.19904e-01     4.38146e-01

    2.34233e-01     3.81889e-01
    3.25200e-01     4.83792e-01
    2.65577e-01     4.49964e-01

    2.65577e-01     4.49964e-01
    3.25200e-01     4.83792e-01
    3.65477e-01     5.69968e-01

    3.69485e-01     7.34458e-01
    4.59129e-01     8.62329e-01
    3.39517e-01     7.38498e-01

    3.07178e-01     6.36311e-01
    3.69485e-01     7.34458e-01
    2.54162e-01     6.31101e-01

    3.07178e-01     6.36311e-01
    3.99577e-01     7.31884e-01
    3.69485e-01     7.34458e-01

    3.55233e-01     6.49750e-01
    3.99577e-01     7.31884e-01
    3.07178e-01     6.36311e-01

    3.15595e-01     5.76172e-01
    3.55233e-01     6.49750e-01
    2.46007e-01     5.44815e-01

    2.29017e-01     4.86083e-01
    3.15595e-01     5.76172e-01
    2.46007e-01     5.44815e-01

    3.11224e-01     5.34929e-01
    4.06053e-01     6.69895e-01
    3.15595e-01     5.76172e-01

    4.06053e-01     6.69895e-01
    4.72512e-01     7.98505e-01
    3.55233e-01     6.49750e-01

    4.87370e-01     8.59438e-01
    5.81217e-01     1.00000e+00
    4.59129e-01     8.62329e-01

    4.72512e-01     7.98505e-01
    4.87370e-01     8.59438e-01
    3.99577e-01     7.31884e-01

    4.72512e-01     7.98505e-01
    6.06210e-01     1.00000e+00
    4.87370e-01     8.59438e-01

    2.29017e-01     4.86083e-01
    2.46007e-01     5.44815e-01
    1.35066e-01     4.46108e-01

    5.82845e-01     3.60523e-01
    5.55556e-01     4.44444e-01
    5.69937e-01     2.29308e-01

    5.96131e-01     1.74783e-01
    5.82845e-01     3.60523e-01
    5.69937e-01     2.29308e-01

    5.98369e-01     0.00000e+00
    5.96131e-01     1.74783e-01
    5.69937e-01     2.29308e-01

    6.21366e-01     0.00000e+00
    6.45541e-01     0.00000e+00
    5.96131e-01     1.74783e-01

    6.16841e-01     1.93153e-01
    6.08083e-01     3.32708e-01
    5.82845e-01     3.60523e-01

    6.71260e-01     0.00000e+00
    6.16841e-01     1.93153e-01
    6.45541e-01     0.00000e+00

    6.51076e-01     1.58824e-01
    6.34430e-01     2.89798e-01
    6.08083e-01     3.32708e-01

    7.27820e-01     0.00000e+00
    6.51076e-01     1.58824e-01
    6.98797e-01     0.00000e+00

    6.77795e-01     1.65432e-01
    7.58597e-01     0.00000e+00
    7.07649e-01     1.50359e-01

    6.98797e-01     0.00000e+00
    6.51076e-01     1.58824e-01
    6.71260e-01     0.00000e+00

    6.71260e-01     0.00000e+00
    6.51076e-01     1.58824e-01
    6.16841e-01     1.93153e-01

    5.96131e-01     1.74783e-01
    6.45541e-01     0.00000e+00
    6.16841e-01     1.93153e-01

    5.96131e-01     1.74783e-01
    6.16841e-01     1.93153e-01
    5.82845e-01     3.60523e-01

    5.69937e-01     2.29308e-01
    5.55556e-01     4.44444e-01
    5.47681e-01     2.25282e-01

    5.76313e-01     0.00000e+00
    5.69937e-01     2.29308e-01
    5.47681e-01     2.25282e-01

    5.98369e-01     0.00000e+00
    6.21366e-01     0.00000e+00
    5.96131e-01     1.74783e-01

    5.98369e-01     0.00000e+00
    5.69937e-01     2.29308e-01
    5.76313e-01     0.00000e+00

    5.47681e-01     2.25282e-01
    5.54964e-01     0.00000e+00
    5.76313e-01     0.00000e+00

    5.34972e-01     4.44444e-01
    5.23413e-01     2.09701e-01
    5.47681e-01     2.25282e-01

    5.47681e-01     2.25282e-01
    5.55556e-01     4.44444e-01
    5.34972e-01     4.44444e-01

    5.34285e-01     0.00000e+00
    5.47681e-01     2.25282e-01
    5.23413e-01     2.09701e-01

    5.34285e-01     0.00000e+00
    5.54964e-01     0.00000e+00
    5.47681e-01     2.25282e-01

    5.23413e-01     2.09701e-01
    5.14187e-01     0.00000e+00
    5.34285e-01     0.00000e+00

    5.14820e-01     4.44444e-01
    5.01149e-01     2.34112e-01
    5.34972e-01     4.44444e-01

    4.94285e-01     0.00000e+00
    5.14187e-01     0.00000e+00
    5.23413e-01     2.09701e-01

    5.01149e-01     2.34112e-01
    4.94285e-01     0.00000e+00
    5.23413e-01     2.09701e-01

    5.01149e-01     2.34112e-01
    4.74250e-01     0.00000e+00
    4.94285e-01     0.00000e+00

    5.34972e-01     4.44444e-01
    5.01149e-01     2.34112e-01
    5.23413e-01     2.09701e-01

    5.14820e-01     4.44444e-01
    4.72990e-01     2.06965e-01
    5.01149e-01     2.34112e-01

    5.01149e-01     2.34112e-01
    4.72990e-01     2.06965e-01
    4.53773e-01     0.00000e+00

    4.72990e-01     2.06965e-01
    4.32509e-01     0.00000e+00
    4.53773e-01     0.00000e+00

    4.74250e-01     0.00000e+00
    5.01149e-01     2.34112e-01
    4.53773e-01     0.00000e+00

    5.14820e-01     4.44444e-01
    4.59626e-01     2.46241e-01
    4.72990e-01     2.06965e-01

    4.59626e-01     2.46241e-01
    4.10257e-01     0.00000e+00
    4.72990e-01     2.06965e-01

    4.72990e-01     2.06965e-01
    4.10257e-01     0.00000e+00
    4.32509e-01     0.00000e+00

    4.93515e-01     4.44444e-01
    4.59626e-01     2.46241e-01
    5.14820e-01     4.44444e-01

    4.30516e-01     2.11736e-01
    3.86849e-01     0.00000e+00
    4.59626e-01     2.46241e-01

    4.93515e-01     4.44444e-01
    4.30516e-01     2.11736e-01
    4.59626e-01     2.46241e-01

    4.30516e-01     2.11736e-01
    3.62269e-01     0.00000e+00
    3.86849e-01     0.00000e+00

    4.10257e-01     0.00000e+00
    4.59626e-01     2.46241e-01
    3.86849e-01     0.00000e+00

    4.93515e-01     4.44444e-01
    4.70265e-01     4.44444e-01
    4.34960e-01     3.04407e-01

    3.87102e-01     1.44649e-01
    3.62269e-01     0.00000e+00
    4.30516e-01     2.11736e-01

    3.87102e-01     1.44649e-01
    3.35734e-01     0.00000e+00
    3.62269e-01     0.00000e+00

    4.34960e-01     3.04407e-01
    3.87102e-01     1.44649e-01
    4.30516e-01     2.11736e-01

    4.93515e-01     4.44444e-01
    4.34960e-01     3.04407e-01
    4.30516e-01     2.11736e-01

    4.70265e-01     4.44444e-01
    3.92376e-01     2.86317e-01
    4.34960e-01     3.04407e-01

    3.48620e-01     1.18270e-01
    2.74948e-01     0.00000e+00
    3.06827e-01     0.00000e+00

    3.82370e-01     2.10505e-01
    3.48620e-01     1.18270e-01
    3.87102e-01     1.44649e-01

    4.34960e-01     3.04407e-01
    3.82370e-01     2.10505e-01
    3.87102e-01     1.44649e-01

    4.34960e-01     3.04407e-01
    3.92376e-01     2.86317e-01
    3.82370e-01     2.10505e-01

    3.48620e-01     1.18270e-01
    3.10028e-01     1.19414e-01
    2.74948e-01     0.00000e+00

    3.82370e-01     2.10505e-01
    3.10028e-01     1.19414e-01
    3.48620e-01     1.18270e-01

    3.11803e-01     1.83957e-01
    2.98270e-01     2.19982e-01
    2.14256e-01     1.05498e-01

    3.92376e-01     2.86317e-01
    3.11803e-01     1.83957e-01
    3.10028e-01     1.19414e-01

    3.92376e-01     2.86317e-01
    3.70559e-01     3.00287e-01
    3.11803e-01     1.83957e-01

    3.82370e-01     2.10505e-01
    3.92376e-01     2.86317e-01
    3.10028e-01     1.19414e-01

    4.70265e-01     4.44444e-01
    4.44444e-01     4.44444e-01
    3.92376e-01     2.86317e-01

    3.06827e-01     0.00000e+00
    3.35734e-01     0.00000e+00
    3.87102e-01     1.44649e-01

    3.48620e-01     1.18270e-01
    3.06827e-01     0.00000e+00
    3.87102e-01     1.44649e-01

    3.10028e-01     1.19414e-01
    2.38596e-01     0.00000e+00
    2.74948e-01     0.00000e+00



==> hkl2013-aniso-uni-mesh.dat <==
    3.59710e-01     4.43532e-01
    4.44444e-01     4.44444e-01
    3.94977e-01     5.04737e-01

    2.97035e-01     4.97968e-01
    2.96203e-01     4.34685e-01
    3.59710e-01     4.43532e-01

    3.70561e-01     3.57870e-01
    4.34698e-01     3.47506e-01
    4.07603e-01     4.03500e-01

    3.97656e-01     6.35780e-02
    3.57143e-01     0.00000e+00
    4.28571e-01     0.00000e+00

    3.97656e-01     6.35780e-02
    3.44419e-01     1.03042e-01
    3.22137e-01     5.22875e-02

    4.67943e-01     5.70743e-02
    3.97656e-01     6.35780e-02
    4.28571e-01     0.00000e+00

    4.67943e-01     5.70743e-02
    5.05442e-01     1.11828e-01
    4.48722e-01     1.22692e-01

    2.01121e-01     1.83034e-01
    1.85580e-01     2.51943e-01
    1.31870e-01     1.94110e-01

    2.78361e-01     1.09362e-01
    2.58750e-01     1.73014e-01
    2.09691e-01     9.87095e-02

    2.58750e-01     1.73014e-01
    3.15442e-01     2.26595e-01
    2.55127e-01     2.50583e-01

    2.09691e-01     9.87095e-02
    2.58750e-01     1.73014e-01
    2.01121e-01     1.83034e-01

    3.22027e-01     1.60069e-01
    3.15442e-01     2.26595e-01
    2.58750e-01     1.73014e-01

    2.55127e-01     2.50583e-01
    1.85580e-01     2.51943e-01
    2.01121e-01     1.83034e-01

    3.33521e-01     2.94498e-01
    2.55127e-01     2.50583e-01
    3.15442e-01     2.26595e-01

    2.77453e-01     3.19474e-01
    2.16735e-01     3.18166e-01
    2.55127e-01     2.50583e-01

    3.22137e-01     5.22875e-02
    3.57143e-01     0.00000e+00
    3.97656e-01     6.35780e-02

    2.78361e-01     1.09362e-01
    2.09691e-01     9.87095e-02
    2.52559e-01     5.21533e-02

    3.22137e-01     5.22875e-02
    2.78361e-01     1.09362e-01
    2.52559e-01     5.21533e-02

    3.22027e-01     1.60069e-01
    2.58750e-01     1.73014e-01
    2.78361e-01     1.09362e-01

    2.85714e-01     0.00000e+00
    3.57143e-01     0.00000e+00
    3.22137e-01     5.22875e-02

    4.76167e-01     3.84969e-01
    5.36697e-01     3.77602e-01
    5.00000e-01     4.44444e-01

    4.44444e-01     4.44444e-01
    4.76167e-01     3.84969e-01
    5.00000e-01     4.44444e-01

    4.34698e-01     3.47506e-01
    4.89733e-01     3.12989e-01
    4.76167e-01     3.84969e-01

    3.18756e-01     3.73725e-01
    3.33521e-01     2.94498e-01
    3.70561e-01     3.57870e-01

    4.89733e-01     3.12989e-01
    5.56344e-01     3.07505e-01
    5.36697e-01     3.77602e-01

    4.11368e-01     2.98159e-01
    4.61842e-01     2.47513e-01
    4.89733e-01     3.12989e-01

    5.29629e-01     2.46931e-01
    5.03526e-01     1.79686e-01
    5.75164e-01     1.92313e-01

    4.34698e-01     3.47506e-01
    4.11368e-01     2.98159e-01
    4.89733e-01     3.12989e-01

    3.87336e-01     2.46197e-01
    3.71466e-01     1.92448e-01
    4.35207e-01     1.89365e-01

    5.41964e-01     5.81506e-02
    5.05442e-01     1.11828e-01
    4.67943e-01     5.70743e-02

    6.42857e-01     0.00000e+00
    6.15030e-01     7.13680e-02
    5.71429e-01     0.00000e+00

    5.62032e-01     1.25961e-01
    5.05442e-01     1.11828e-01
    5.41964e-01     5.81506e-02

    5.00000e-01     4.44444e-01
    5.36697e-01     3.77602e-01
    5.55556e-01     4.44444e-01

    4.76167e-01     3.84969e-01
    4.44444e-01     4.44444e-01
    4.07603e-01     4.03500e-01

    6.80628e-01     5.97260e-02
    6.15030e-01     7.13680e-02
    6.42857e-01     0.00000e+00

    6.49564e-01     2.01936e-01
    7.14355e-01     2.10416e-01
    6.76627e-01     2.76105e-01

    5.75164e-01     1.92313e-01
    6.49564e-01     2.01936e-01
    6.02621e-01     2.52352e-01

    6.22457e-01     1.40953e-01
    6.85432e-01     1.29662e-01
    6.49564e-01     2.01936e-01

    5.41964e-01     5.81506e-02
    6.15030e-01     7.13680e-02
    5.62032e-01     1.25961e-01

    6.85432e-01     1.29662e-01
    7.14355e-01     2.10416e-01
    6.49564e-01     2.01936e-01

    6.15030e-01     7.13680e-02
    6.85432e-01     1.29662e-01
    6.22457e-01     1.40953e-01

    6.85432e-01     1.29662e-01
    7.47417e-01     7.26992e-02
    7.51251e-01     1.53573e-01

    7.14286e-01     0.00000e+00
    6.80628e-01     5.97260e-02
    6.42857e-01     0.00000e+00

    7.14286e-01     0.00000e+00
    7.85714e-01     0.00000e+00
    7.47417e-01     7.26992e-02

    4.34698e-01     3.47506e-01
    4.76167e-01     3.84969e-01
    4.07603e-01     4.03500e-01

    6.15030e-01     7.13680e-02
    6.22457e-01     1.40953e-01
    5.62032e-01     1.25961e-01

    5.71429e-01     0.00000e+00
    6.15030e-01     7.13680e-02
    5.41964e-01     5.81506e-02

    6.80628e-01     5.97260e-02
    6.85432e-01     1.29662e-01
    6.15030e-01     7.13680e-02

    8.19765e-01     1.75501e-01
    7.86054e-01     2.24327e-01
    7.51251e-01     1.53573e-01

    8.70358e-01     1.35794e-01
    8.19765e-01     1.75501e-01
    8.01678e-01     1.16272e-01

    8.70358e-01     1.35794e-01
    8.66567e-01     2.23723e-01
    8.19765e-01     1.75501e-01

    9.31789e-01     1.81318e-01
    8.66567e-01     2.23723e-01
    8.70358e-01     1.35794e-01

    8.20682e-01     2.87837e-01
    8.50168e-01     3.57900e-01
    7.79602e-01     3.50552e-01

    9.36167e-01     2.49869e-01
    8.88057e-01     3.02475e-01
    8.66567e-01     2.23723e-01

    9.36167e-01     2.49869e-01
    9.46823e-01     3.18306e-01
    8.88057e-01     3.02475e-01

    6.06000e-01     4.15035e-01
    5.55556e-01     4.44444e-01
    5.36697e-01     3.77602e-01

    5.95561e-01     3.58480e-01
    6.06000e-01     4.15035e-01
    5.36697e-01     3.77602e-01

    5.56344e-01     3.07505e-01
    5.95561e-01     3.58480e-01
    5.36697e-01     3.77602e-01

    6.25563e-01     3.08861e-01
    6.62938e-01     3.63057e-01
    5.95561e-01     3.58480e-01

    6.02621e-01     2.52352e-01
    6.25563e-01     3.08861e-01
    5.56344e-01     3.07505e-01

    7.16811e-01     3.36907e-01
    7.79602e-01     3.50552e-01
    7.26657e-01     4.10173e-01

    6.76627e-01     2.76105e-01
    7.16811e-01     3.36907e-01
    6.62938e-01     3.63057e-01

    8.20682e-01     2.87837e-01
    7.86054e-01     2.24327e-01
    8.66567e-01     2.23723e-01

    8.50168e-01     3.57900e-01
    8.20682e-01     2.87837e-01
    8.88057e-01     3.02475e-01

    7.48626e-01     2.79362e-01
    7.86054e-01     2.24327e-01
    8.20682e-01     2.87837e-01

    6.76627e-01     2.76105e-01
    7.48626e-01     2.79362e-01
    7.16811e-01     3.36907e-01

    6.76627e-01     2.76105e-01
    7.14355e-01     2.10416e-01
    7.48626e-01     2.79362e-01

    6.02621e-01     2.52352e-01
    6.76627e-01     2.76105e-01
    6.25563e-01     3.08861e-01

    5.29629e-01     2.46931e-01
    5.75164e-01     1.92313e-01
    6.02621e-01     2.52352e-01

    4.89733e-01     3.12989e-01
    5.29629e-01     2.46931e-01
    5.56344e-01     3.07505e-01

    4.61842e-01     2.47513e-01
    5.03526e-01     1.79686e-01
    5.29629e-01     2.46931e-01

    5.75164e-01     1.92313e-01
    6.22457e-01     1.40953e-01
    6.49564e-01     2.01936e-01

    8.20682e-01     2.87837e-01
    8.66567e-01     2.23723e-01
    8.88057e-01     3.02475e-01

    7.16811e-01     3.36907e-01
    7.48626e-01     2.79362e-01
    7.79602e-01     3.50552e-01

    7.14355e-01     2.10416e-01
    7.51251e-01     1.53573e-01
    7.86054e-01     2.24327e-01

    8.05427e-01     4.79792e-01
    8.66991e-01     4.73887e-01
    8.40185e-01     5.29332e-01

    7.79611e-01     5.42153e-01
    8.05427e-01     4.79792e-01
    8.40185e-01     5.29332e-01

    7.47736e-01     4.77437e-01
    8.03802e-01     4.18753e-01
    8.05427e-01     4.79792e-01

    6.63082e-01     4.32038e-01
    7.26657e-01     4.10173e-01
    6.85558e-01     4.87713e-01

    6.13887e-01     4.89465e-01
    6.63082e-01     4.32038e-01
    6.85558e-01     4.87713e-01

    6.06000e-01     4.15035e-01
    6.62938e-01     3.63057e-01
    6.63082e-01     4.32038e-01

    8.03802e-01     4.18753e-01
    8.66991e-01     4.73887e-01
    8.05427e-01     4.79792e-01

    6.85558e-01     4.87713e-01
    7.26657e-01     4.10173e-01
    7.47736e-01     4.77437e-01

    8.50168e-01     3.57900e-01
    8.76124e-01     4.16313e-01
    8.03802e-01     4.18753e-01

    7.47417e-01     7.26992e-02
    6.80628e-01     5.97260e-02
    7.14286e-01     0.00000e+00

    8.01678e-01     1.16272e-01
    7.47417e-01     7.26992e-02
    8.23625e-01     6.27432e-02

    8.01678e-01     1.16272e-01
    7.51251e-01     1.53573e-01
    7.47417e-01     7.26992e-02

    9.49896e-01     5.05904e-02
    1.00000e+00     0.00000e+00
    1.00000e+00     7.14286e-02

    8.88359e-01     6.40541e-02
    9.49896e-01     5.05904e-02
    9.38210e-01     1.13869e-01

    9.38210e-01     1.13869e-01
    1.00000e+00     1.42857e-01
    9.31789e-01     1.81318e-01

    8.23625e-01     6.27432e-02
    8.88359e-01     6.40541e-02
    8.70358e-01     1.35794e-01

    1.00000e+00     7.14286e-02
    1.00000e+00     1.42857e-01
    9.38210e-01     1.13869e-01

    8.88359e-01     6.40541e-02
    8.23625e-01     6.27432e-02
    8.57143e-01     0.00000e+00

    9.49896e-01     5.05904e-02
    8.88359e-01     6.40541e-02
    9.28571e-01     0.00000e+00

    1.00000e+00     0.00000e+00
    9.49896e-01     5.05904e-02
    9.28571e-01     0.00000e+00

    1.00000e+00     7.14286e-02
    9.38210e-01     1.13869e-01
    9.49896e-01     5.05904e-02

    9.38210e-01     1.13869e-01
    8.70358e-01     1.35794e-01
    8.88359e-01     6.40541e-02

    1.00000e+00     2.14286e-01
    9.36167e-01     2.49869e-01
    9.31789e-01     1.81318e-01

    1.00000e+00     3.57143e-01
    9.29497e-01     3.81165e-01
    9.46823e-01     3.18306e-01

    9.28571e-01     0.00000e+00
    8.88359e-01     6.40541e-02
    8.57143e-01     0.00000e+00

    8.88057e-01     3.02475e-01
    9.29497e-01     3.81165e-01
    8.50168e-01     3.57900e-01

    1.00000e+00     2.85714e-01
    9.46823e-01     3.18306e-01
    9.36167e-01     2.49869e-01

    1.00000e+00     2.85714e-01
    1.00000e+00     3.57143e-01
    9.46823e-01     3.18306e-01

    8.23625e-01     6.27432e-02
    7.85714e-01     0.00000e+00
    8.57143e-01     0.00000e+00

    8.01678e-01     1.16272e-01
    8.23625e-01     6.27432e-02
    8.70358e-01     1.35794e-01

    8.66567e-01     2.23723e-01
    7.86054e-01     2.24327e-01
    8.19765e-01     1.75501e-01

    7.47417e-01     7.26992e-02
    6.85432e-01     1.29662e-01
    6.80628e-01     5.97260e-02

    8.19765e-01     1.75501e-01
    7.51251e-01     1.53573e-01
    8.01678e-01     1.16272e-01

    7.14355e-01     2.10416e-01
    6.85432e-01     1.29662e-01
    7.51251e-01     1.53573e-01

    7.47417e-01     7.26992e-02
    7.85714e-01     0.00000e+00
    8.23625e-01     6.27432e-02

    9.31789e-01     1.81318e-01
    8.70358e-01     1.35794e-01
    9.38210e-01     1.13869e-01

    1.00000e+00     2.14286e-01
    9.31789e-01     1.81318e-01
    1.00000e+00     1.42857e-01

    9.36167e-01     2.49869e-01
    8.66567e-01     2.23723e-01
    9.31789e-01     1.81318e-01

    1.00000e+00     2.85714e-01
    9.36167e-01     2.49869e-01
    1.00000e+00     2.14286e-01

    8.20682e-01     2.87837e-01
    7.79602e-01     3.50552e-01
    7.48626e-01     2.79362e-01

    9.46823e-01     3.18306e-01
    9.29497e-01     3.81165e-01
    8.88057e-01     3.02475e-01

    1.00000e+00     4.28571e-01
    9.29497e-01     3.81165e-01
    1.00000e+00     3.57143e-01

    1.00000e+00     4.28571e-01
    9.33496e-01     4.63293e-01
    9.29497e-01     3.81165e-01

    6.76627e-01     2.76105e-01
    6.02621e-01     2.52352e-01
    6.49564e-01     2.01936e-01

    7.79602e-01     3.50552e-01
    8.03802e-01     4.18753e-01
    7.26657e-01     4.10173e-01

    5.36697e-01     3.77602e-01
    4.76167e-01     3.84969e-01
    4.89733e-01     3.12989e-01

    6.25563e-01     3.08861e-01
    5.95561e-01     3.58480e-01
    5.56344e-01     3.07505e-01

    9.50350e-01     5.28789e-01
    9.33496e-01     4.63293e-01
    1.00000e+00     5.00000e-01

    8.91225e-01     6.25731e-01
    9.03604e-01     7.03186e-01
    8.31719e-01     6.52172e-01

    6.13887e-01     4.89465e-01
    5.55556e-01     5.00000e-01
    5.55556e-01     4.44444e-01

    6.63082e-01     4.32038e-01
    6.13887e-01     4.89465e-01
    6.06000e-01     4.15035e-01

    6.85558e-01     4.87713e-01
    7.16313e-01     5.49621e-01
    6.43618e-01     5.51712e-01

    7.26657e-01     4.10173e-01
    8.03802e-01     4.18753e-01
    7.47736e-01     4.77437e-01

    6.62938e-01     3.63057e-01
    7.26657e-01     4.10173e-01
    6.63082e-01     4.32038e-01

    5.95561e-01     3.58480e-01
    6.62938e-01     3.63057e-01
    6.06000e-01     4.15035e-01

    6.25563e-01     3.08861e-01
    6.76627e-01     2.76105e-01
    6.62938e-01     3.63057e-01

    7.79602e-01     3.50552e-01
    8.50168e-01     3.57900e-01
    8.03802e-01     4.18753e-01

    6.62938e-01     3.63057e-01
    7.16811e-01     3.36907e-01
    7.26657e-01     4.10173e-01

    7.48626e-01     2.79362e-01
    7.14355e-01     2.10416e-01
    7.86054e-01     2.24327e-01

    6.41238e-01     6.55301e-01
    6.91473e-01     6.91046e-01
    6.25352e-01     7.18767e-01

    5.33586e-01     6.16161e-01
    6.08417e-01     6.04360e-01
    5.76838e-01     6.67773e-01

    6.93873e-01     6.16770e-01
    6.91473e-01     6.91046e-01
    6.41238e-01     6.55301e-01

    7.16313e-01     5.49621e-01
    6.93873e-01     6.16770e-01
    6.43618e-01     5.51712e-01

    7.47736e-01     4.77437e-01
    7.16313e-01     5.49621e-01
    6.85558e-01     4.87713e-01

    7.79611e-01     5.42153e-01
    7.66832e-01     6.07886e-01
    7.16313e-01     5.49621e-01

    7.61120e-01     6.75266e-01
    8.31719e-01     6.52172e-01
    8.31196e-01     7.07091e-01

    6.91473e-01     6.91046e-01
    7.61120e-01     6.75266e-01
    7.32997e-01     7.36066e-01

    7.66832e-01     6.07886e-01
    8.31719e-01     6.52172e-01
    7.61120e-01     6.75266e-01

    7.16313e-01     5.49621e-01
    7.66832e-01     6.07886e-01
    6.93873e-01     6.16770e-01

    7.79611e-01     5.42153e-01
    8.40185e-01     5.29332e-01
    8.34932e-01     5.88004e-01

    6.13887e-01     4.89465e-01
    5.55556e-01     5.55556e-01
    5.55556e-01     5.00000e-01

    7.47736e-01     4.77437e-01
    7.79611e-01     5.42153e-01
    7.16313e-01     5.49621e-01

    8.76124e-01     4.16313e-01
    8.66991e-01     4.73887e-01
    8.03802e-01     4.18753e-01

    9.29497e-01     3.81165e-01
    8.76124e-01     4.16313e-01
    8.50168e-01     3.57900e-01

    9.29497e-01     3.81165e-01
    9.33496e-01     4.63293e-01
    8.76124e-01     4.16313e-01

    9.44877e-01     5.97013e-01
    1.00000e+00     5.71429e-01
    1.00000e+00     6.42857e-01

    9.33496e-01     4.63293e-01
    9.50350e-01     5.28789e-01
    8.96421e-01     5.44140e-01

    8.76124e-01     4.16313e-01
    9.33496e-01     4.63293e-01
    8.66991e-01     4.73887e-01

    1.00000e+00     4.28571e-01
    1.00000e+00     5.00000e-01
    9.33496e-01     4.63293e-01

    1.00000e+00     5.00000e-01
    1.00000e+00     5.71429e-01
    9.50350e-01     5.28789e-01

    5.71429e-01     1.00000e+00
    6.02764e-01     9.45047e-01
    6.42857e-01     1.00000e+00

    8.96421e-01     5.44140e-01
    9.50350e-01     5.28789e-01
    9.44877e-01     5.97013e-01

    8.91225e-01     6.25731e-01
    8.96421e-01     5.44140e-01
    9.44877e-01     5.97013e-01

    8.40185e-01     5.29332e-01
    8.66991e-01     4.73887e-01
    8.96421e-01     5.44140e-01

    9.47424e-01     6.65978e-01
    1.00000e+00     7.14286e-01
    9.03604e-01     7.03186e-01

    8.96421e-01     5.44140e-01
    8.66991e-01     4.73887e-01
    9.33496e-01     4.63293e-01

    8.96421e-01     5.44140e-01
    8.91225e-01     6.25731e-01
    8.34932e-01     5.88004e-01

    1.00000e+00     5.71429e-01
    9.44877e-01     5.97013e-01
    9.50350e-01     5.28789e-01

    8.91225e-01     6.25731e-01
    8.31719e-01     6.52172e-01
    8.34932e-01     5.88004e-01

    9.47424e-01     6.65978e-01
    8.91225e-01     6.25731e-01
    9.44877e-01     5.97013e-01

    9.47424e-01     6.65978e-01
    9.03604e-01     7.03186e-01
    8.91225e-01     6.25731e-01

    7.79611e-01     5.42153e-01
    7.47736e-01     4.77437e-01
    8.05427e-01     4.79792e-01

    1.00000e+00     6.42857e-01
    9.47424e-01     6.65978e-01
    9.44877e-01     5.97013e-01

    9.35702e-01     7.71093e-01
    1.00000e+00     7.14286e-01
    1.00000e+00     7.85714e-01

    6.13887e-01     4.89465e-01
    5.55556e-01     4.44444e-01
    6.06000e-01     4.15035e-01

    1.00000e+00     6.42857e-01
    1.00000e+00     7.14286e-01
    9.47424e-01     6.65978e-01

    1.00000e+00     1.00000e+00
    9.28571e-01     1.00000e+00
    9.55598e-01     9.54541e-01

    9.55598e-01     9.54541e-01
    1.00000e+00     9.28571e-01
    1.00000e+00     1.00000e+00

    9.14164e-01     9.19273e-01
    9.55598e-01     9.54541e-01
    9.28571e-01     1.00000e+00

    9.14164e-01     9.19273e-01
    1.00000e+00     9.28571e-01
    9.55598e-01     9.54541e-01

    8.57143e-01     1.00000e+00
    8.51893e-01     9.50178e-01
    9.28571e-01     1.00000e+00

    8.51893e-01     9.50178e-01
    8.57143e-01     1.00000e+00
    7.85714e-01     1.00000e+00

    7.78285e-01     9.34715e-01
    8.51893e-01     9.50178e-01
    7.85714e-01     1.00000e+00

    8.46592e-01     8.81809e-01
    9.14164e-01     9.19273e-01
    8.51893e-01     9.50178e-01

    7.90689e-01     7.51776e-01
    8.31196e-01     7.07091e-01
    8.62718e-01     7.62959e-01

    9.39376e-01     8.54370e-01
    1.00000e+00     9.28571e-01
    9.14164e-01     9.19273e-01

    6.68583e-01     9.48525e-01
    7.10157e-01     9.10895e-01
    7.14286e-01     1.00000e+00

    7.61378e-01     8.65537e-01
    8.46592e-01     8.81809e-01
    7.78285e-01     9.34715e-01

    7.90689e-01     7.51776e-01
    8.12451e-01     8.17377e-01
    7.39207e-01     8.02320e-01

    7.90689e-01     7.51776e-01
    8.62718e-01     7.62959e-01
    8.12451e-01     8.17377e-01

    9.14164e-01     9.19273e-01
    9.28571e-01     1.00000e+00
    8.51893e-01     9.50178e-01

    7.78285e-01     9.34715e-01
    8.46592e-01     8.81809e-01
    8.51893e-01     9.50178e-01

    7.14286e-01     1.00000e+00
    7.78285e-01     9.34715e-01
    7.85714e-01     1.00000e+00

    7.10157e-01     9.10895e-01
    6.34914e-01     8.90350e-01
    6.75673e-01     8.38308e-01

    8.82878e-01     8.23202e-01
    9.39376e-01     8.54370e-01
    8.46592e-01     8.81809e-01

    8.82878e-01     8.23202e-01
    8.62718e-01     7.62959e-01
    9.35702e-01     7.71093e-01

    1.00000e+00     7.85714e-01
    9.39376e-01     8.54370e-01
    9.35702e-01     7.71093e-01

    8.46592e-01     8.81809e-01
    8.12451e-01     8.17377e-01
    8.82878e-01     8.23202e-01

    6.76237e-01     7.65922e-01
    6.91473e-01     6.91046e-01
    7.32997e-01     7.36066e-01

    9.35702e-01     7.71093e-01
    9.03604e-01     7.03186e-01
    1.00000e+00     7.14286e-01

    1.00000e+00     8.57143e-01
    9.39376e-01     8.54370e-01
    1.00000e+00     7.85714e-01

    8.62718e-01     7.62959e-01
    9.03604e-01     7.03186e-01
    9.35702e-01     7.71093e-01

    8.12451e-01     8.17377e-01
    8.62718e-01     7.62959e-01
    8.82878e-01     8.23202e-01

    8.31196e-01     7.07091e-01
    9.03604e-01     7.03186e-01
    8.62718e-01     7.62959e-01

    7.32997e-01     7.36066e-01
    7.61120e-01     6.75266e-01
    7.90689e-01     7.51776e-01

    8.31719e-01     6.52172e-01
    9.03604e-01     7.03186e-01
    8.31196e-01     7.07091e-01

    7.90689e-01     7.51776e-01
    7.61120e-01     6.75266e-01
    8.31196e-01     7.07091e-01

    8.34932e-01     5.88004e-01
    8.40185e-01     5.29332e-01
    8.96421e-01     5.44140e-01

    7.66832e-01     6.07886e-01
    8.34932e-01     5.88004e-01
    8.31719e-01     6.52172e-01

    7.66832e-01     6.07886e-01
    7.79611e-01     5.42153e-01
    8.34932e-01     5.88004e-01

    6.02764e-01     9.45047e-01
    6.34914e-01     8.90350e-01
    6.68583e-01     9.48525e-01

    5.35978e-01     9.50932e-01
    6.02764e-01     9.45047e-01
    5.71429e-01     1.00000e+00

    5.35978e-01     9.50932e-01
    5.55916e-01     8.97958e-01
    6.02764e-01     9.45047e-01

    7.32997e-01     7.36066e-01
    7.90689e-01     7.51776e-01
    7.39207e-01     8.02320e-01

    6.76237e-01     7.65922e-01
    7.32997e-01     7.36066e-01
    7.39207e-01     8.02320e-01

    7.61120e-01     6.75266e-01
    6.93873e-01     6.16770e-01
    7.66832e-01     6.07886e-01

    5.76838e-01     6.67773e-01
    6.41238e-01     6.55301e-01
    6.25352e-01     7.18767e-01

    6.91473e-01     6.91046e-01
    6.93873e-01     6.16770e-01
    7.61120e-01     6.75266e-01

    9.39376e-01     8.54370e-01
    8.82878e-01     8.23202e-01
    9.35702e-01     7.71093e-01

    1.00000e+00     9.28571e-01
    9.39376e-01     8.54370e-01
    1.00000e+00     8.57143e-01

    9.14164e-01     9.19273e-01
    8.46592e-01     8.81809e-01
    9.39376e-01     8.54370e-01

    5.55912e-01     7.33293e-01
    4.83686e-01     7.44692e-01
    5.08333e-01     6.77977e-01

    6.10076e-01     7.85313e-01
    5.55912e-01     7.33293e-01
    6.25352e-01     7.18767e-01

    5.88655e-01     8.42354e-01
    5.08150e-01     8.58188e-01
    5.31753e-01     7.96558e-01

    5.00000e-01     1.00000e+00
    5.35978e-01     9.50932e-01
    5.71429e-01     1.00000e+00

    5.00000e-01     1.00000e+00
    4.28571e-01     1.00000e+00
    4.77214e-01     9.32670e-01

    3.92883e-01     8.54912e-01
    3.50789e-01     8.97578e-01
    3.20735e-01     8.44373e-01

    3.25472e-01     7.33108e-01
    4.09796e-01     7.47895e-01
    3.70246e-01     7.94072e-01

    4.00204e-01     9.35420e-01
    4.77214e-01     9.32670e-01
    4.28571e-01     1.00000e+00

    4.50852e-01     8.08212e-01
    4.46329e-01     8.79198e-01
    3.92883e-01     8.54912e-01

    5.08150e-01     8.58188e-01
    4.77214e-01     9.32670e-01
    4.46329e-01     8.79198e-01

    5.31753e-01     7.96558e-01
    5.08150e-01     8.58188e-01
    4.50852e-01     8.08212e-01

    5.55912e-01     7.33293e-01
    5.31753e-01     7.96558e-01
    4.83686e-01     7.44692e-01

    5.55912e-01     7.33293e-01
    6.10076e-01     7.85313e-01
    5.31753e-01     7.96558e-01

    4.00204e-01     9.35420e-01
    4.28571e-01     1.00000e+00
    3.57143e-01     1.00000e+00

    3.92883e-01     8.54912e-01
    4.00204e-01     9.35420e-01
    3.50789e-01     8.97578e-01

    4.46329e-01     8.79198e-01
    4.77214e-01     9.32670e-01
    4.00204e-01     9.35420e-01

    5.55916e-01     8.97958e-01
    4.77214e-01     9.32670e-01
    5.08150e-01     8.58188e-01

    5.35978e-01     9.50932e-01
    5.00000e-01     1.00000e+00
    4.77214e-01     9.32670e-01

    3.70246e-01     7.94072e-01
    3.92883e-01     8.54912e-01
    3.20735e-01     8.44373e-01

    3.00337e-01     7.96153e-01
    3.70246e-01     7.94072e-01
    3.20735e-01     8.44373e-01

    4.09796e-01     7.47895e-01
    4.50852e-01     8.08212e-01
    3.70246e-01     7.94072e-01

    5.31753e-01     7.96558e-01
    4.50852e-01     8.08212e-01
    4.83686e-01     7.44692e-01

    5.08150e-01     8.58188e-01
    4.46329e-01     8.79198e-01
    4.50852e-01     8.08212e-01

    6.43618e-01     5.51712e-01
    5.55556e-01     5.55556e-01
    6.13887e-01     4.89465e-01

    6.85558e-01     4.87713e-01
    6.43618e-01     5.51712e-01
    6.13887e-01     4.89465e-01

    6.93873e-01     6.16770e-01
    6.41238e-01     6.55301e-01
    6.08417e-01     6.04360e-01

    6.34914e-01     8.90350e-01
    6.02764e-01     9.45047e-01
    5.55916e-01     8.97958e-01

    5.55912e-01     7.33293e-01
    5.08333e-01     6.77977e-01
    5.76838e-01     6.67773e-01

    5.55916e-01     8.97958e-01
    5.35978e-01     9.50932e-01
    4.77214e-01     9.32670e-01

    5.88655e-01     8.42354e-01
    5.55916e-01     8.97958e-01
    5.08150e-01     8.58188e-01

    5.88655e-01     8.42354e-01
    6.34914e-01     8.90350e-01
    5.55916e-01     8.97958e-01

    6.10076e-01     7.85313e-01
    5.88655e-01     8.42354e-01
    5.31753e-01     7.96558e-01

    6.76237e-01     7.65922e-01
    6.10076e-01     7.85313e-01
    6.25352e-01     7.18767e-01

    6.76237e-01     7.65922e-01
    6.75673e-01     8.38308e-01
    6.10076e-01     7.85313e-01

    6.91473e-01     6.91046e-01
    6.76237e-01     7.65922e-01
    6.25352e-01     7.18767e-01

    6.75673e-01     8.38308e-01
    6.34914e-01     8.90350e-01
    5.88655e-01     8.42354e-01

    7.39207e-01     8.02320e-01
    6.75673e-01     8.38308e-01
    6.76237e-01     7.65922e-01

    7.39207e-01     8.02320e-01
    7.61378e-01     8.65537e-01
    6.75673e-01     8.38308e-01

    6.68583e-01     9.48525e-01
    7.14286e-01     1.00000e+00
    6.42857e-01     1.00000e+00

    6.02764e-01     9.45047e-01
    6.68583e-01     9.48525e-01
    6.42857e-01     1.00000e+00

    7.10157e-01     9.10895e-01
    6.75673e-01     8.38308e-01
    7.61378e-01     8.65537e-01

    7.78285e-01     9.34715e-01
    7.10157e-01     9.10895e-01
    7.61378e-01     8.65537e-01

    6.68583e-01     9.48525e-01
    6.34914e-01     8.90350e-01
    7.10157e-01     9.10895e-01

    6.10076e-01     7.85313e-01
    6.75673e-01     8.38308e-01
    5.88655e-01     8.42354e-01

    7.61378e-01     8.65537e-01
    8.12451e-01     8.17377e-01
    8.46592e-01     8.81809e-01

    7.14286e-01     1.00000e+00
    7.10157e-01     9.10895e-01
    7.78285e-01     9.34715e-01

    7.39207e-01     8.02320e-01
    8.12451e-01     8.17377e-01
    7.61378e-01     8.65537e-01

    4.83686e-01     7.44692e-01
    4.09796e-01     7.47895e-01
    4.43124e-01     6.87915e-01

    3.92883e-01     8.54912e-01
    4.46329e-01     8.79198e-01
    4.00204e-01     9.35420e-01

    3.20952e-01     9.47238e-01
    4.00204e-01     9.35420e-01
    3.57143e-01     1.00000e+00

    4.17499e-02     3.78411e-02
    0.00000e+00     0.00000e+00
    7.14286e-02     0.00000e+00

    6.54897e-02     8.46771e-02
    4.17499e-02     3.78411e-02
    7.14286e-02     0.00000e+00

    0.00000e+00     7.14285e-02
    0.00000e+00     0.00000e+00
    4.17499e-02     3.78411e-02

    6.54897e-02     8.46771e-02
    7.14286e-02     0.00000e+00
    1.37039e-01     6.26731e-02

    1.37039e-01     6.26731e-02
    1.42857e-01     0.00000e+00
    2.14286e-01     0.00000e+00

    8.44419e-02     1.40067e-01
    1.37039e-01     6.26731e-02
    1.52568e-01     1.30823e-01

    5.76620e-02     2.12875e-01
    8.44419e-02     1.40067e-01
    1.31870e-01     1.94110e-01

    0.00000e+00     1.42857e-01
    0.00000e+00     7.14285e-02
    6.54897e-02     8.46771e-02

    7.14286e-02     0.00000e+00
    1.42857e-01     0.00000e+00
    1.37039e-01     6.26731e-02

    6.54897e-02     8.46771e-02
    8.44419e-02     1.40067e-01
    0.00000e+00     1.42857e-01

    4.17499e-02     3.78411e-02
    6.54897e-02     8.46771e-02
    0.00000e+00     7.14285e-02

    1.37039e-01     6.26731e-02
    8.44419e-02     1.40067e-01
    6.54897e-02     8.46771e-02

    2.52559e-01     5.21533e-02
    2.85714e-01     0.00000e+00
    3.22137e-01     5.22875e-02

    3.44419e-01     1.03042e-01
    2.78361e-01     1.09362e-01
    3.22137e-01     5.22875e-02

    2.09691e-01     9.87095e-02
    2.14286e-01     0.00000e+00
    2.52559e-01     5.21533e-02

    2.09691e-01     9.87095e-02
    1.52568e-01     1.30823e-01
    1.37039e-01     6.26731e-02

    2.85714e-01     0.00000e+00
    2.52559e-01     5.21533e-02
    2.14286e-01     0.00000e+00

    2.78361e-01     1.09362e-01
    3.44419e-01     1.03042e-01
    3.22027e-01     1.60069e-01

    1.51498e-01     3.18209e-01
    9.94782e-02     3.54152e-01
    7.68167e-02     2.84508e-01

    2.16735e-01     3.18166e-01
    1.51498e-01     3.18209e-01
    1.85580e-01     2.51943e-01

    2.55127e-01     2.50583e-01
    2.16735e-01     3.18166e-01
    1.85580e-01     2.51943e-01

    2.77453e-01     3.19474e-01
    2.54527e-01     3.84283e-01
    2.16735e-01     3.18166e-01

    1.46798e-01     3.89094e-01
    9.94782e-02     3.54152e-01
    1.51498e-01     3.18209e-01

    5.76620e-02     2.12875e-01
    0.00000e+00     1.42857e-01
    8.44419e-02     1.40067e-01

    3.15442e-01     2.26595e-01
    3.87336e-01     2.46197e-01
    3.33521e-01     2.94498e-01

    1.81865e-01     9.18652e-01
    2.46633e-01     9.34327e-01
    2.14286e-01     1.00000e+00

    6.08417e-01     6.04360e-01
    5.55556e-01     5.55556e-01
    6.43618e-01     5.51712e-01

    6.93873e-01     6.16770e-01
    6.08417e-01     6.04360e-01
    6.43618e-01     5.51712e-01

    6.41238e-01     6.55301e-01
    5.76838e-01     6.67773e-01
    6.08417e-01     6.04360e-01

    5.55912e-01     7.33293e-01
    5.76838e-01     6.67773e-01
    6.25352e-01     7.18767e-01

    5.33586e-01     6.16161e-01
    5.55556e-01     5.55556e-01
    6.08417e-01     6.04360e-01

    5.08333e-01     6.77977e-01
    5.33586e-01     6.16161e-01
    5.76838e-01     6.67773e-01

    5.08333e-01     6.77977e-01
    4.59535e-01     6.18641e-01
    5.33586e-01     6.16161e-01

    4.59535e-01     6.18641e-01
    3.81095e-01     5.83854e-01
    4.44444e-01     5.55556e-01

    4.83686e-01     7.44692e-01
    4.43124e-01     6.87915e-01
    5.08333e-01     6.77977e-01

    4.09796e-01     7.47895e-01
    3.25472e-01     7.33108e-01
    3.74353e-01     6.96436e-01

    5.00000e-01     5.55556e-01
    5.55556e-01     5.55556e-01
    5.33586e-01     6.16161e-01

    3.20952e-01     9.47238e-01
    2.85714e-01     1.00000e+00
    2.46633e-01     9.34327e-01

    4.00204e-01     9.35420e-01
    3.20952e-01     9.47238e-01
    3.50789e-01     8.97578e-01

    3.57143e-01     1.00000e+00
    2.85714e-01     1.00000e+00
    3.20952e-01     9.47238e-01

    5.01029e-02     9.51280e-01
    0.00000e+00     1.00000e+00
    0.00000e+00     9.28571e-01

    1.13836e-01     9.37933e-01
    1.81865e-01     9.18652e-01
    1.42857e-01     1.00000e+00

    7.14285e-02     1.00000e+00
    1.13836e-01     9.37933e-01
    1.42857e-01     1.00000e+00

    5.01029e-02     9.51280e-01
    5.93235e-02     8.89946e-01
    1.13836e-01     9.37933e-01

    0.00000e+00     8.57143e-01
    5.93235e-02     8.89946e-01
    0.00000e+00     9.28571e-01

    1.22207e-01     8.68173e-01
    1.26310e-01     7.93621e-01
    1.78062e-01     8.38034e-01

    0.00000e+00     8.57143e-01
    6.25165e-02     8.23094e-01
    5.93235e-02     8.89946e-01

    6.25165e-02     8.23094e-01
    0.00000e+00     8.57143e-01
    0.00000e+00     7.85714e-01

    1.26310e-01     7.93621e-01
    6.25165e-02     8.23094e-01
    6.39204e-02     7.53959e-01

    1.30670e-01     7.24546e-01
    1.26310e-01     7.93621e-01
    6.39204e-02     7.53959e-01

    0.00000e+00     7.14286e-01
    6.07693e-02     6.85791e-01
    6.39204e-02     7.53959e-01

    1.89818e-01     6.73984e-01
    2.57581e-01     7.00745e-01
    1.95719e-01     7.61369e-01

    1.18188e-01     6.62987e-01
    1.42438e-01     6.11799e-01
    1.89818e-01     6.73984e-01

    6.39204e-02     7.53959e-01
    6.07693e-02     6.85791e-01
    1.30670e-01     7.24546e-01

    6.37135e-02     6.13477e-01
    1.02989e-01     5.64774e-01
    1.42438e-01     6.11799e-01

    6.07693e-02     6.85791e-01
    6.37135e-02     6.13477e-01
    1.18188e-01     6.62987e-01

    0.00000e+00     6.42857e-01
    0.00000e+00     5.71429e-01
    6.37135e-02     6.13477e-01

    3.00337e-01     7.96153e-01
    3.25472e-01     7.33108e-01
    3.70246e-01     7.94072e-01

    2.39128e-01     8.44906e-01
    3.00337e-01     7.96153e-01
    3.20735e-01     8.44373e-01

    2.39128e-01     8.44906e-01
    1.95719e-01     7.61369e-01
    2.55736e-01     7.67801e-01

    2.55679e-01     6.28182e-01
    2.57581e-01     7.00745e-01
    1.89818e-01     6.73984e-01

    2.55679e-01     6.28182e-01
    3.23847e-01     6.51145e-01
    2.57581e-01     7.00745e-01

    2.84377e-01     8.90971e-01
    2.39128e-01     8.44906e-01
    3.20735e-01     8.44373e-01

    2.14286e-01     1.00000e+00
    2.46633e-01     9.34327e-01
    2.85714e-01     1.00000e+00

    1.81865e-01     9.18652e-01
    2.39128e-01     8.44906e-01
    2.46633e-01     9.34327e-01

    2.55736e-01     7.67801e-01
    2.57581e-01     7.00745e-01
    3.25472e-01     7.33108e-01

    2.39128e-01     8.44906e-01
    2.55736e-01     7.67801e-01
    3.00337e-01     7.96153e-01

    1.95719e-01     7.61369e-01
    2.57581e-01     7.00745e-01
    2.55736e-01     7.67801e-01

    4.09796e-01     7.47895e-01
    4.83686e-01     7.44692e-01
    4.50852e-01     8.08212e-01

    3.92883e-01     8.54912e-01
    3.70246e-01     7.94072e-01
    4.50852e-01     8.08212e-01

    3.95424e-01     6.40798e-01
    3.81095e-01     5.83854e-01
    4.59535e-01     6.18641e-01

    3.74353e-01     6.96436e-01
    3.95424e-01     6.40798e-01
    4.43124e-01     6.87915e-01

    3.74353e-01     6.96436e-01
    3.23847e-01     6.51145e-01
    3.95424e-01     6.40798e-01

    4.09796e-01     7.47895e-01
    3.74353e-01     6.96436e-01
    4.43124e-01     6.87915e-01

    3.25472e-01     7.33108e-01
    2.57581e-01     7.00745e-01
    3.23847e-01     6.51145e-01

    5.01029e-02     9.51280e-01
    7.14285e-02     1.00000e+00
    0.00000e+00     1.00000e+00

    5.93235e-02     8.89946e-01
    5.01029e-02     9.51280e-01
    0.00000e+00     9.28571e-01

    1.22207e-01     8.68173e-01
    6.25165e-02     8.23094e-01
    1.26310e-01     7.93621e-01

    6.25165e-02     8.23094e-01
    0.00000e+00     7.85714e-01
    6.39204e-02     7.53959e-01

    1.95719e-01     7.61369e-01
    1.26310e-01     7.93621e-01
    1.30670e-01     7.24546e-01

    2.39128e-01     8.44906e-01
    1.78062e-01     8.38034e-01
    1.95719e-01     7.61369e-01

    2.84377e-01     8.90971e-01
    2.46633e-01     9.34327e-01
    2.39128e-01     8.44906e-01

    3.50789e-01     8.97578e-01
    2.84377e-01     8.90971e-01
    3.20735e-01     8.44373e-01

    3.50789e-01     8.97578e-01
    3.20952e-01     9.47238e-01
    2.84377e-01     8.90971e-01

    1.81865e-01     9.18652e-01
    1.78062e-01     8.38034e-01
    2.39128e-01     8.44906e-01

    1.81865e-01     9.18652e-01
    1.13836e-01     9.37933e-01
    1.22207e-01     8.68173e-01

    2.84377e-01     8.90971e-01
    3.20952e-01     9.47238e-01
    2.46633e-01     9.34327e-01

    2.14286e-01     1.00000e+00
    1.42857e-01     1.00000e+00
    1.81865e-01     9.18652e-01

    0.00000e+00     7.14286e-01
    6.39204e-02     7.53959e-01
    0.00000e+00     7.85714e-01

    6.07693e-02     6.85791e-01
    0.00000e+00     6.42857e-01
    6.37135e-02     6.13477e-01

    1.30670e-01     7.24546e-01
    6.07693e-02     6.85791e-01
    1.18188e-01     6.62987e-01

    0.00000e+00     7.14286e-01
    0.00000e+00     6.42857e-01
    6.07693e-02     6.85791e-01

    1.22207e-01     8.68173e-01
    1.13836e-01     9.37933e-01
    5.93235e-02     8.89946e-01

    6.25165e-02     8.23094e-01
    1.22207e-01     8.68173e-01
    5.93235e-02     8.89946e-01

    1.78062e-01     8.38034e-01
    1.81865e-01     9.18652e-01
    1.22207e-01     8.68173e-01

    0.00000e+00     5.71429e-01
    5.25765e-02     5.37076e-01
    6.37135e-02     6.13477e-01

    1.18188e-01     6.62987e-01
    1.89818e-01     6.73984e-01
    1.30670e-01     7.24546e-01

    6.37135e-02     6.13477e-01
    5.25765e-02     5.37076e-01
    1.02989e-01     5.64774e-01

    2.01910e-01     5.93152e-01
    2.55679e-01     6.28182e-01
    1.89818e-01     6.73984e-01

    1.56689e-01     5.39397e-01
    2.01910e-01     5.93152e-01
    1.42438e-01     6.11799e-01

    1.56689e-01     5.39397e-01
    2.06319e-01     5.16469e-01
    2.01910e-01     5.93152e-01

    2.36624e-01     4.60370e-01
    2.97035e-01     4.97968e-01
    2.54095e-01     5.47375e-01

    1.95719e-01     7.61369e-01
    1.78062e-01     8.38034e-01
    1.26310e-01     7.93621e-01

    1.89818e-01     6.73984e-01
    1.95719e-01     7.61369e-01
    1.30670e-01     7.24546e-01

    2.55736e-01     7.67801e-01
    3.25472e-01     7.33108e-01
    3.00337e-01     7.96153e-01

    5.29745e-02     4.66526e-01
    5.25765e-02     5.37076e-01
    0.00000e+00     5.00000e-01

    1.67693e-01     4.59742e-01
    1.56689e-01     5.39397e-01
    1.09412e-01     4.96774e-01

    2.97035e-01     4.97968e-01
    3.10239e-01     5.79078e-01
    2.54095e-01     5.47375e-01

    2.96203e-01     4.34685e-01
    2.97035e-01     4.97968e-01
    2.36624e-01     4.60370e-01

    3.46183e-01     5.23267e-01
    3.10239e-01     5.79078e-01
    2.97035e-01     4.97968e-01

    2.54095e-01     5.47375e-01
    2.01910e-01     5.93152e-01
    2.06319e-01     5.16469e-01

    2.36624e-01     4.60370e-01
    2.54095e-01     5.47375e-01
    2.06319e-01     5.16469e-01

    3.10239e-01     5.79078e-01
    2.55679e-01     6.28182e-01
    2.54095e-01     5.47375e-01

    2.01910e-01     5.93152e-01
    1.89818e-01     6.73984e-01
    1.42438e-01     6.11799e-01

    5.29745e-02     4.66526e-01
    0.00000e+00     5.00000e-01
    0.00000e+00     4.28571e-01

    1.06015e-01     4.29792e-01
    5.29745e-02     4.66526e-01
    5.25052e-02     3.97260e-01

    1.67693e-01     4.59742e-01
    1.06015e-01     4.29792e-01
    1.46798e-01     3.89094e-01

    1.09412e-01     4.96774e-01
    5.29745e-02     4.66526e-01
    1.06015e-01     4.29792e-01

    1.67693e-01     4.59742e-01
    1.09412e-01     4.96774e-01
    1.06015e-01     4.29792e-01

    1.98166e-01     3.89850e-01
    1.67693e-01     4.59742e-01
    1.46798e-01     3.89094e-01

    2.36624e-01     4.60370e-01
    2.06319e-01     5.16469e-01
    1.67693e-01     4.59742e-01

    1.56689e-01     5.39397e-01
    1.02989e-01     5.64774e-01
    1.09412e-01     4.96774e-01

    5.25765e-02     5.37076e-01
    0.00000e+00     5.71429e-01
    0.00000e+00     5.00000e-01

    1.09412e-01     4.96774e-01
    5.25765e-02     5.37076e-01
    5.29745e-02     4.66526e-01

    6.37135e-02     6.13477e-01
    1.42438e-01     6.11799e-01
    1.18188e-01     6.62987e-01

    1.09412e-01     4.96774e-01
    1.02989e-01     5.64774e-01
    5.25765e-02     5.37076e-01

    1.56689e-01     5.39397e-01
    1.42438e-01     6.11799e-01
    1.02989e-01     5.64774e-01

    1.13836e-01     9.37933e-01
    7.14285e-02     1.00000e+00
    5.01029e-02     9.51280e-01

    3.23847e-01     6.51145e-01
    3.74353e-01     6.96436e-01
    3.25472e-01     7.33108e-01

    3.10239e-01     5.79078e-01
    3.23847e-01     6.51145e-01
    2.55679e-01     6.28182e-01

    3.10239e-01     5.79078e-01
    3.81095e-01     5.83854e-01
    3.23847e-01     6.51145e-01

    2.01910e-01     5.93152e-01
    2.54095e-01     5.47375e-01
    2.55679e-01     6.28182e-01

    3.46183e-01     5.23267e-01
    3.94977e-01     5.04737e-01
    3.81095e-01     5.83854e-01

    3.59710e-01     4.43532e-01
    4.07603e-01     4.03500e-01
    4.44444e-01     4.44444e-01

    3.46183e-01     5.23267e-01
    3.59710e-01     4.43532e-01
    3.94977e-01     5.04737e-01

    2.96203e-01     4.34685e-01
    3.18756e-01     3.73725e-01
    3.59710e-01     4.43532e-01

    1.98166e-01     3.89850e-01
    2.54527e-01     3.84283e-01
    2.36624e-01     4.60370e-01

    3.18756e-01     3.73725e-01
    3.70561e-01     3.57870e-01
    3.59710e-01     4.43532e-01

    3.81095e-01     5.83854e-01
    3.95424e-01     6.40798e-01
    3.23847e-01     6.51145e-01

    3.46183e-01     5.23267e-01
    3.81095e-01     5.83854e-01
    3.10239e-01     5.79078e-01

    4.59535e-01     6.18641e-01
    5.08333e-01     6.77977e-01
    4.43124e-01     6.87915e-01

    3.95424e-01     6.40798e-01
    4.59535e-01     6.18641e-01
    4.43124e-01     6.87915e-01

    4.44444e-01     5.55556e-01
    5.00000e-01     5.55556e-01
    4.59535e-01     6.18641e-01

    4.59535e-01     6.18641e-01
    5.00000e-01     5.55556e-01
    5.33586e-01     6.16161e-01

    3.94977e-01     5.04737e-01
    4.44444e-01     5.55556e-01
    3.81095e-01     5.83854e-01

    5.25052e-02     3.97260e-01
    5.29745e-02     4.66526e-01
    0.00000e+00     4.28571e-01

    4.57943e-02     3.30456e-01
    5.25052e-02     3.97260e-01
    0.00000e+00     3.57143e-01

    0.00000e+00     2.85714e-01
    4.57943e-02     3.30456e-01
    0.00000e+00     3.57143e-01

    9.94782e-02     3.54152e-01
    1.46798e-01     3.89094e-01
    1.06015e-01     4.29792e-01

    7.68167e-02     2.84508e-01
    9.94782e-02     3.54152e-01
    4.57943e-02     3.30456e-01

    7.68167e-02     2.84508e-01
    1.22159e-01     2.53067e-01
    1.51498e-01     3.18209e-01

    9.94782e-02     3.54152e-01
    1.06015e-01     4.29792e-01
    5.25052e-02     3.97260e-01

    3.59710e-01     4.43532e-01
    3.46183e-01     5.23267e-01
    2.97035e-01     4.97968e-01

    4.44444e-01     5.00000e-01
    3.94977e-01     5.04737e-01
    4.44444e-01     4.44444e-01

    4.44444e-01     5.00000e-01
    4.44444e-01     5.55556e-01
    3.94977e-01     5.04737e-01

    5.25052e-02     3.97260e-01
    0.00000e+00     4.28571e-01
    0.00000e+00     3.57143e-01

    4.57943e-02     3.30456e-01
    9.94782e-02     3.54152e-01
    5.25052e-02     3.97260e-01

    0.00000e+00     2.85714e-01
    5.76620e-02     2.12875e-01
    7.68167e-02     2.84508e-01

    1.51498e-01     3.18209e-01
    2.16735e-01     3.18166e-01
    1.98166e-01     3.89850e-01

    1.31870e-01     1.94110e-01
    1.85580e-01     2.51943e-01
    1.22159e-01     2.53067e-01

    1.31870e-01     1.94110e-01
    1.52568e-01     1.30823e-01
    2.01121e-01     1.83034e-01

    5.76620e-02     2.12875e-01
    1.31870e-01     1.94110e-01
    1.22159e-01     2.53067e-01

    7.68167e-02     2.84508e-01
    5.76620e-02     2.12875e-01
    1.22159e-01     2.53067e-01

    0.00000e+00     2.14286e-01
    0.00000e+00     1.42857e-01
    5.76620e-02     2.12875e-01

    4.48722e-01     1.22692e-01
    5.05442e-01     1.11828e-01
    5.03526e-01     1.79686e-01

    3.91294e-01     1.35333e-01
    4.48722e-01     1.22692e-01
    4.35207e-01     1.89365e-01

    3.22027e-01     1.60069e-01
    3.91294e-01     1.35333e-01
    3.71466e-01     1.92448e-01

    3.44419e-01     1.03042e-01
    3.97656e-01     6.35780e-02
    3.91294e-01     1.35333e-01

    3.97656e-01     6.35780e-02
    4.67943e-01     5.70743e-02
    4.48722e-01     1.22692e-01

    4.61842e-01     2.47513e-01
    4.35207e-01     1.89365e-01
    5.03526e-01     1.79686e-01

    5.00000e-01     0.00000e+00
    4.67943e-01     5.70743e-02
    4.28571e-01     0.00000e+00

    5.00000e-01     0.00000e+00
    5.41964e-01     5.81506e-02
    4.67943e-01     5.70743e-02

    5.29629e-01     2.46931e-01
    6.02621e-01     2.52352e-01
    5.56344e-01     3.07505e-01

    5.62032e-01     1.25961e-01
    5.75164e-01     1.92313e-01
    5.03526e-01     1.79686e-01

    5.62032e-01     1.25961e-01
    6.22457e-01     1.40953e-01
    5.75164e-01     1.92313e-01

    4.11368e-01     2.98159e-01
    3.33521e-01     2.94498e-01
    3.87336e-01     2.46197e-01

    2.58750e-01     1.73014e-01
    2.55127e-01     2.50583e-01
    2.01121e-01     1.83034e-01

    3.44419e-01     1.03042e-01
    3.91294e-01     1.35333e-01
    3.22027e-01     1.60069e-01

    3.33521e-01     2.94498e-01
    2.77453e-01     3.19474e-01
    2.55127e-01     2.50583e-01

    1.56689e-01     5.39397e-01
    1.67693e-01     4.59742e-01
    2.06319e-01     5.16469e-01

    1.51498e-01     3.18209e-01
    1.22159e-01     2.53067e-01
    1.85580e-01     2.51943e-01

    0.00000e+00     2.85714e-01
    7.68167e-02     2.84508e-01
    4.57943e-02     3.30456e-01

    0.00000e+00     2.85714e-01
    0.00000e+00     2.14286e-01
    5.76620e-02     2.12875e-01

    1.98166e-01     3.89850e-01
    2.36624e-01     4.60370e-01
    1.67693e-01     4.59742e-01

    1.51498e-01     3.18209e-01
    1.98166e-01     3.89850e-01
    1.46798e-01     3.89094e-01

    2.77453e-01     3.19474e-01
    3.18756e-01     3.73725e-01
    2.54527e-01     3.84283e-01

    1.52568e-01     1.30823e-01
    2.09691e-01     9.87095e-02
    2.01121e-01     1.83034e-01

    8.44419e-02     1.40067e-01
    1.52568e-01     1.30823e-01
    1.31870e-01     1.94110e-01

    1.37039e-01     6.26731e-02
    2.14286e-01     0.00000e+00
    2.09691e-01     9.87095e-02

    2.54527e-01     3.84283e-01
    2.96203e-01     4.34685e-01
    2.36624e-01     4.60370e-01

    2.16735e-01     3.18166e-01
    2.54527e-01     3.84283e-01
    1.98166e-01     3.89850e-01

    3.18756e-01     3.73725e-01
    2.96203e-01     4.34685e-01
    2.54527e-01     3.84283e-01

    3.33521e-01     2.94498e-01
    3.18756e-01     3.73725e-01
    2.77453e-01     3.19474e-01

    3.70561e-01     3.57870e-01
    4.07603e-01     4.03500e-01
    3.59710e-01     4.43532e-01

    4.11368e-01     2.98159e-01
    4.34698e-01     3.47506e-01
    3.70561e-01     3.57870e-01

    3.33521e-01     2.94498e-01
    4.11368e-01     2.98159e-01
    3.70561e-01     3.57870e-01

    3.87336e-01     2.46197e-01
    4.61842e-01     2.47513e-01
    4.11368e-01     2.98159e-01

    3.22027e-01     1.60069e-01
    3.71466e-01     1.92448e-01
    3.15442e-01     2.26595e-01

    4.61842e-01     2.47513e-01
    5.29629e-01     2.46931e-01
    4.89733e-01     3.12989e-01

    4.35207e-01     1.89365e-01
    4.48722e-01     1.22692e-01
    5.03526e-01     1.79686e-01

    3.87336e-01     2.46197e-01
    4.35207e-01     1.89365e-01
    4.61842e-01     2.47513e-01

    3.71466e-01     1.92448e-01
    3.91294e-01     1.35333e-01
    4.35207e-01     1.89365e-01

    3.15442e-01     2.26595e-01
    3.71466e-01     1.92448e-01
    3.87336e-01     2.46197e-01

    3.91294e-01     1.35333e-01
    3.97656e-01     6.35780e-02
    4.48722e-01     1.22692e-01

    5.05442e-01     1.11828e-01
    5.62032e-01     1.25961e-01
    5.03526e-01     1.79686e-01

    5.00000e-01     0.00000e+00
    5.71429e-01     0.00000e+00
    5.41964e-01     5.81506e-02



==> hkl2013-zd-p2-elements.dat <==
0	1	6
1	2	7
2	3	8
3	4	9
0	6	5
1	7	6
2	8	7
3	9	8
5	6	11
6	7	12
7	8	13
8	9	14
5	11	10
6	12	11
7	13	12
8	14	13
10	11	16
11	12	17
12	13	18
13	14	19
10	16	15
11	17	16
12	18	17
13	19	18
15	16	21
16	17	22
17	18	23
18	19	24
15	21	20
16	22	21
17	23	22
18	24	23
20	21	26
21	22	27
22	23	28
23	24	29
20	26	25
21	27	26
22	28	27
23	29	28
25	26	31
26	27	32
27	28	33
28	29	34
25	31	30
26	32	31
27	33	32
28	34	33
30	31	36
31	32	37
32	33	38
33	34	39
30	36	35
31	37	36
32	38	37
33	39	38
35	36	41
36	37	42
37	38	43
38	39	44
35	41	40
36	42	41
37	43	42
38	44	43


==> hkl2013-zd-p2-nodes.dat <==
0	0
0.25	0
0.5	0
0.75	0
1	0
0	0.015625
0.25	0.015625
0.5	0.015625
0.75	0.015625
1	0.015625
0	0.03125
0.25	0.03125
0.5	0.03125
0.75	0.03125
1	0.03125
0	0.0625
0.25	0.0625
0.5	0.0625
0.75	0.0625
1	0.0625
0	0.125
0.25	0.125
0.5	0.125
0.75	0.125
1	0.125
0	0.25
0.25	0.25
0.5	0.25
0.75	0.25
1	0.25
0	0.5
0.25	0.5
0.5	0.5
0.75	0.5
1	0.5
0	0.75
0.25	0.75
0.5	0.75
0.75	0.75
1	0.75
0	1
0.25	1
0.5	1
0.75	1
1	1


==> hkl2013-zd-uni-ani-elements.dat <==
0	1	6
1	2	7
2	3	8
3	4	9
0	6	5
1	7	6
2	8	7
3	9	8
5	6	11
6	7	12
7	8	13
8	9	14
5	11	10
6	12	11
7	13	12
8	14	13
10	11	16
11	12	17
12	13	18
13	14	19
10	16	15
11	17	16
12	18	17
13	19	18
15	16	21
16	17	22
17	18	23
18	19	24
15	21	20
16	22	21
17	23	22
18	24	23
20	21	26
21	22	27
22	23	28
23	24	29
20	26	25
21	27	26
22	28	27
23	29	28
25	26	31
26	27	32
27	28	33
28	29	34
25	31	30
26	32	31
27	33	32
28	34	33
30	31	36
31	32	37
32	33	38
33	34	39
30	36	35
31	37	36
32	38	37
33	39	38
35	36	41
36	37	42
37	38	43
38	39	44
35	41	40
36	42	41
37	43	42
38	44	43
40	41	46
41	42	47
42	43	48
43	44	49
40	46	45
41	47	46
42	48	47
43	49	48
45	46	51
46	47	52
47	48	53
48	49	54
45	51	50
46	52	51
47	53	52
48	54	53
50	51	56
51	52	57
52	53	58
53	54	59
50	56	55
51	57	56
52	58	57
53	59	58
55	56	61
56	57	62
57	58	63
58	59	64
55	61	60
56	62	61
57	63	62
58	64	63
60	61	66
61	62	67
62	63	68
63	64	69
60	66	65
61	67	66
62	68	67
63	69	68
65	66	71
66	67	72
67	68	73
68	69	74
65	71	70
66	72	71
67	73	72
68	74	73
70	71	76
71	72	77
72	73	78
73	74	79
70	76	75
71	77	76
72	78	77
73	79	78
75	76	81
76	77	82
77	78	83
78	79	84
75	81	80
76	82	81
77	83	82
78	84	83


==> hkl2013-zd-uni-ani-nodes.dat <==
0	0
0.25	0
0.5	0
0.75	0
1	0
0	0.0625
0.25	0.0625
0.5	0.0625
0.75	0.0625
1	0.0625
0	0.125
0.25	0.125
0.5	0.125
0.75	0.125
1	0.125
0	0.1875
0.25	0.1875
0.5	0.1875
0.75	0.1875
1	0.1875
0	0.25
0.25	0.25
0.5	0.25
0.75	0.25
1	0.25
0	0.3125
0.25	0.3125
0.5	0.3125
0.75	0.3125
1	0.3125
0	0.375
0.25	0.375
0.5	0.375
0.75	0.375
1	0.375
0	0.4375
0.25	0.4375
0.5	0.4375
0.75	0.4375
1	0.4375
0	0.5
0.25	0.5
0.5	0.5
0.75	0.5
1	0.5
0	0.5625
0.25	0.5625
0.5	0.5625
0.75	0.5625
1	0.5625
0	0.625
0.25	0.625
0.5	0.625
0.75	0.625
1	0.625
0	0.6875
0.25	0.6875
0.5	0.6875
0.75	0.6875
1	0.6875
0	0.75
0.25	0.75
0.5	0.75
0.75	0.75
1	0.75
0	0.8125
0.25	0.8125
0.5	0.8125
0.75	0.8125
1	0.8125
0	0.875
0.25	0.875
0.5	0.875
0.75	0.875
1	0.875
0	0.9375
0.25	0.9375
0.5	0.9375
0.75	0.9375
1	0.9375
0	1
0.25	1
0.5	1
0.75	1
1	1


==> hkl2013-zd-uni-iso-elements.dat <==
0	1	7
1	2	8
2	3	9
3	4	10
4	5	11
0	7	6
1	8	7
2	9	8
3	10	9
4	11	10
6	7	13
7	8	14
8	9	15
9	10	16
10	11	17
6	13	12
7	14	13
8	15	14
9	16	15
10	17	16
12	13	19
13	14	20
14	15	21
15	16	22
16	17	23
12	19	18
13	20	19
14	21	20
15	22	21
16	23	22
18	19	25
19	20	26
20	21	27
21	22	28
22	23	29
18	25	24
19	26	25
20	27	26
21	28	27
22	29	28
24	25	31
25	26	32
26	27	33
27	28	34
28	29	35
24	31	30
25	32	31
26	33	32
27	34	33
28	35	34


==> hkl2013-zd-uni-iso-nodes.dat <==
0	0
0.2	0
0.4	0
0.6	0
0.8	0
1	0
0	0.2
0.2	0.2
0.4	0.2
0.6	0.2
0.8	0.2
1	0.2
0	0.4
0.2	0.4
0.4	0.4
0.6	0.4
0.8	0.4
1	0.4
0	0.6
0.2	0.6
0.4	0.6
0.6	0.6
0.8	0.6
1	0.6
0	0.8
0.2	0.8
0.4	0.8
0.6	0.8
0.8	0.8
1	0.8
0	1
0.2	1
0.4	1
0.6	1
0.8	1
1	1

